Systematic strong coupling expansion for out-of-equilibrium dynamics in the Lieb-Liniger model

We consider the time evolution of local observables after an interaction quench in the repulsive Lieb-Liniger model. The system is initialized in the ground state for vanishing interaction and then time-evolved with the Lieb-Liniger Hamiltonian for large, finite interacting strength $c$. We employ the Quench Action approach to express the full time evolution of local observables in terms of sums over energy eigenstates and then derive the leading terms of a $1/c$ expansion for several one and two-point functions as a function of time $t > 0$ after the quantum quench. We observe delicate cancellations of contributions to the spectral sums that depend on the details of the choice of representative state in the Quench Action approach and our final results are independent of this choice. Our results provide a highly non-trivial confirmation of the typicality assumptions underlying the Quench Action approach.

==> density_timeevolution_cinf_n1_t0v05.dat <==
0	0.
0.05	0.0016720039658840594
0.1	0.006646554691242111
0.15	0.014799098978966928
0.2	0.02592158689707992
0.25	0.0397221418899435
0.3	0.055825310901172445
0.35	0.07377357562666043
0.4	0.09303094991862365
0.45	0.11298958351247794
0.5	0.13298031773304986
0.55	0.1522880704442158
0.6	0.17017273979830128
0.65	0.18589598618462694
0.7	0.19875376337461703
0.75	0.2081138212153967
0.8	0.2134566125177159
0.85	0.2144171537596717
0.9	0.21082449509574802
0.95	0.20273466901321027
1.	0.19045246133623164
1.05	0.17453725734886844
1.1	0.1557887335857292
1.15	0.1352094335559353
1.2	0.11394335036195981
1.25	0.09319248837038091
1.3	0.07411677719007669
1.35	0.05772626768879056
1.4	0.0447776784675823
1.45	0.03568938334543028
1.5	0.03048911574786498
1.55	0.02880642575957208
1.6	0.029916989327999275
1.65	0.03283846629553497
1.7	0.03646859164242847
1.75	0.03974705800148
1.8	0.04181548280617146
1.85	0.042146453851558414
1.9	0.04061502370137219
1.95	0.03749479973496406
2.	0.03337517685302388
2.05	0.029013778949211866
2.1	0.025154814147009496
2.15	0.022355107080494794
2.2	0.02086092428769444
2.25	0.02056828508819113
2.3	0.021078444511735454
2.35	0.02183351117916444
2.4	0.022292436519110146
2.45	0.022093338499614895
2.5	0.021150547993884435
2.55	0.019655085754383093
2.6	0.01798014491709177
2.65	0.016527538358892407
2.7	0.015573742139541505
2.75	0.015174909635647296
2.8	0.015166815138564545
2.85	0.015256173936401548
2.9	0.0151604265987069
2.95	0.014731817271189893
3.	0.014009580073127493
3.05	0.013179104729394684
3.1	0.012463012860886458
3.15	0.01200298393467028
3.2	0.01179445716091716
3.25	0.011706051316126537
3.3	0.01156754792940982
3.35	0.011271735569869422
3.4	0.010829393170220613
3.45	0.010347525226537146
3.5	0.009949954415544096
3.55	0.0096952680293067
3.6	0.009546116117762056
3.65	0.009406469245228456
3.7	0.009195579841124464
3.75	0.0089031574553465
3.8	0.008587220531699257
3.85	0.008321181962885107
3.9	0.00813507594726516
3.95	0.007997455379035918
4.	0.0078487457970305
4.05	0.007653894451344873
4.1	0.007428279414511047
4.15	0.007217196215508468
4.2	0.007051473319896117
4.25	0.006921434214997315
4.3	0.0067912522441715105
4.35	0.006636123316557353
4.4	0.006464310307663954
4.45	0.006304092888095086
4.5	0.006172358536460137
4.55	0.006058776974818933
4.6	0.005940302873072057
4.65	0.005807321994428139
4.7	0.005671917891407147
4.75	0.005551162350938189
4.8	0.005446993834133506
4.85	0.0053460621201241966
4.9	0.005237416523132364
4.95	0.005125002297401307
5.	0.005020502296602418
5.05	0.004927639973967238
5.1	0.0048385697572498115
5.15	0.004745483571131975
5.2	0.004650585582678101
5.25	0.004561528444771447
5.3	0.004480201649871011
5.35	0.004400919637167598
5.4	0.004319330805211926
5.45	0.004238207465472449
5.5	0.004162270540468396
5.55	0.004090934410027896
5.6	0.0040198891838289005
5.65	0.003948015773582093
5.7	0.003878479294770519
5.75	0.003813087781159349
5.8	0.00374958987792179
5.85	0.00368578801268237
5.9	0.0036229663066004053
5.95	0.0035631578662970948

==> density_timeevolution_cinf_n1_t0v1.dat <==
0	0.
0.05	0.00045451101252826965
0.1	0.0018116498819385194
0.15	0.004052272619916819
0.2	0.007144603293740867
0.25	0.011044438146673188
0.3	0.015695447116103864
0.35	0.02102958768190286
0.4	0.026967649063390393
0.45	0.03341994696402717
0.5	0.04028719012198347
0.55	0.04746153964496162
0.6	0.054827880280111076
0.65	0.06226531920414302
0.7	0.06964892245750087
0.75	0.07685169168851173
0.8	0.08374677438603205
0.85	0.09020988933259715
0.9	0.09612193579803065
0.95	0.10137174034872613
1.	0.10585887958336129
1.05	0.10949650129553652
1.1	0.11221405139695267
1.15	0.11395980043244129
1.2	0.11470305289721897
1.25	0.11443591610917621
1.3	0.11317450442919272
1.35	0.11095946042794756
1.4	0.10785568826608581
1.45	0.10395121685950034
1.5	0.09935514171788845
1.55	0.09419463434714667
1.6	0.08861105589854028
1.65	0.08275526544731615
1.7	0.07678227026752008
1.75	0.07084542217888022
1.8	0.06509041624413384
1.85	0.05964939095581119
1.9	0.05463545762764025
1.95	0.05013799617942845
2.	0.04621904085418223
2.05	0.042911039867767495
2.1	0.04021620665244588
2.15	0.03810758864515023
2.2	0.03653186659556712
2.25	0.03541377004618355
2.3	0.034661862520769526
2.35	0.03417532472055682
2.4	0.033851258573388866
2.45	0.03359196221527653
2.5	0.0333115973207537
2.55	0.0329416939454809
2.6	0.03243501784626739
2.65	0.03176745883947898
2.7	0.030937777252246095
2.75	0.029965253445745348
2.8	0.028885501663192974
2.85	0.027744909308205133
2.9	0.026594320556339632
2.95	0.02548267583882792
3.	0.02445132929212267
3.05	0.02352968726360787
3.1	0.022732646739517297
3.15	0.02206008011002512
3.2	0.021498340606208564
3.25	0.021023488116251036
3.3	0.020605698491017514
3.35	0.020214158680535492
3.4	0.019821693488858157
3.45	0.019408430555843636
3.5	0.018963982530279384
3.55	0.018487883744247247
3.6	0.01798832072883535
3.65	0.01747948907858771
3.7	0.0169781399284101
3.75	0.016500003507532442
3.8	0.01605676964605926
3.85	0.01565416585026322
3.9	0.015291429703138158
3.95	0.014962173743568386
4.	0.014656350666138034
4.05	0.014362807494942755
4.1	0.014071817588295572
4.15	0.01377702070199938
4.2	0.013476372835085099
4.25	0.013171966744545774
4.3	0.0128688664033136
4.35	0.012573333527880315
4.4	0.012290952729759814
4.45	0.012025152772534953
4.5	0.011776480664720139
4.55	0.01154275477381822
4.6	0.011319969592721555
4.65	0.011103621049491258
4.7	0.01089002485032803
4.75	0.01067723609139292
4.8	0.010465330514125029
4.85	0.010256024704983983
4.9	0.010051823132965744
4.95	0.009855016630512903
5.	0.009666878139337795
5.05	0.009487305510550716
5.1	0.009314986322137177
5.15	0.009147970886600952
5.2	0.0089844046338502
5.25	0.008823135880640114
5.3	0.008663987170882077
5.35	0.008507624758969266
5.4	0.008355121116129694
5.45	0.00820741626368754
5.5	0.008064904236309487
5.55	0.007927298356987356
5.6	0.007793799007735972
5.65	0.0076634583108518015
5.7	0.007535562594075944
5.75	0.0074098638199034715
5.8	0.0072865750432446735
5.85	0.007166159711393099
5.9	0.007049035761667285
5.95	0.006935342480334336

==> density_timeevolution_cinf_n1_t0v2.dat <==
0	0.
0.05	0.00010127631268052473
0.1	0.0004043784586186182
0.15	0.0009071303790020806
0.2	0.0016059197136948293
0.25	0.0024957194521192483
0.3	0.003570118328800164
0.35	0.004821360039054852
0.4	0.006240391359403802
0.45	0.007816919257235344
0.5	0.009539477063316822
0.55	0.011395499757305723
0.6	0.013371408379063539
0.65	0.015452703526174706
0.7	0.01762406782973221
0.75	0.01986947721564945
0.8	0.022172320657322216
0.85	0.02451552800767831
0.9	0.02688170536524008
0.95	0.029253277281058174
1.	0.0316126349530687
1.05	0.03394228938395909
1.1	0.03622502830104633
1.15	0.03844407545556152
1.2	0.040583250738354226
1.25	0.0426271293741859
1.3	0.04456119829283389
1.35	0.0463720076279151
1.4	0.048047315170034806
1.45	0.049576221505601877
1.5	0.05094929351350619
1.55	0.052158673873740805
1.6	0.053198174274478996
1.65	0.05406335008644155
1.7	0.054751554417619426
1.75	0.05526196966492335
1.8	0.055595614947772466
1.85	0.055755328141135554
1.9	0.05574572162113993
1.95	0.05557311129123356
2.	0.05524541896518529
2.05	0.05477204873708493
2.1	0.054163738555868396
2.15	0.05343238883138358
2.2	0.052590870512801806
2.25	0.051652815682617155
2.3	0.050632394279619033
2.35	0.049544081082754175
2.4	0.04840241753291218
2.45	0.04722177332064198
2.5	0.046016112905518415
2.55	0.04479877223772137
2.6	0.04358225091250829
2.65	0.042378024788146736
2.7	0.04119638373606541
2.75	0.0400462986641078
2.8	0.038935321266986955
2.85	0.037869519124853195
2.9	0.036853447809843336
2.95	0.03589016059834405
3.	0.034981255255914834
3.05	0.034126956200635127
3.1	0.03332622920196411
3.15	0.032576924681498406
3.2	0.0318759446963946
3.25	0.0312194278509806
3.3	0.03060294574002743
3.35	0.030021704114465298
3.4	0.02947074180585995
3.45	0.028945120567834628
3.5	0.028440099397115403
3.55	0.027951287577082998
3.6	0.027474771621418075
3.65	0.02700721244978571
3.7	0.026545910453359432
3.75	0.02608883754598929
3.8	0.025634636778729042
3.85	0.025182591547547584
3.9	0.024732567771129015
3.95	0.024284933585143782
4.	0.02384046202605872
4.05	0.02340022280782693
4.1	0.02296546959066928
4.15	0.022537529083395864
4.2	0.02211769791107839
4.25	0.02170715244185967
4.3	0.021306875745008908
4.35	0.02091760461094206
4.4	0.020539798181953707
4.45	0.02017362830990065
4.5	0.01981899036837755
4.55	0.019475531994346363
4.6	0.019142696201231307
4.65	0.018819774560287023
4.7	0.01850596573671217
4.75	0.01820043461404153
4.8	0.017902367539634267
4.85	0.017611019843545603
4.9	0.017325752665520115
4.95	0.01704605719214225
5.	0.016771565566418168
5.05	0.016502048886127087
5.1	0.016237403758723085
5.15	0.015977629742978026
5.2	0.015722800613388505
5.25	0.015473032689321741
5.3	0.015228453462379934
5.35	0.01498917344777306
5.4	0.014755263621907494
5.45	0.014526740055938283
5.5	0.014303556497121148
5.55	0.014085604778431541
5.6	0.013872722141043858
5.65	0.013664703913416267
5.7	0.013461319563637868
5.75	0.013262329961885203
5.8	0.013067503762926463
5.85	0.012876631120774687
5.9	0.01268953342951032
5.95	0.012506068380220515

==> density_timeevolution_cinf_n1_t0v5.dat <==
0	0.
0.05	0.00001008952287888054
0.1	0.00004033487294255279
0.15	0.00009066646132066066
0.2	0.0001609685292190137
0.25	0.00025107948130183213
0.3	0.00036079235122168474
0.35	0.000489855398091366
0.4	0.000637972832345791
0.45	0.0008048056690962281
0.5	0.0009899727067312996
0.55	0.0011930516281723294
0.6	0.0014135802218410395
0.65	0.001651057719049255
0.7	0.0019049462441739099
0.75	0.0021746723736234138
0.8	0.002459628799273299
0.85	0.0027591760916726655
0.9	0.0030726445580130175
0.95	0.00339933618949349
1.	0.0037385266923828267
1.05	0.004089467596736656
1.1	0.004451388436456416
1.15	0.004823498993995816
1.2	0.005204991602762277
1.25	0.005595043499968801
1.3	0.005992819222398479
1.35	0.006397473037300353
1.4	0.006808151400386486
1.45	0.0072239954326899355
1.5	0.007644143407839409
1.55	0.008067733241109855
1.6	0.008493904971599268
1.65	0.008921803228479472
1.7	0.00935057967257436
1.75	0.009779395404092568
1.8	0.010207423327709799
1.85	0.01063385046582363
1.9	0.011057880211235839
1.95	0.011478734510418327
2.	0.011895655968755208
2.05	0.012307909869346347
2.1	0.012714786097210112
2.15	0.013115600961027075
2.2	0.013509698904912807
2.25	0.013896454103109676
2.3	0.014275271930930781
2.35	0.014645590305786323
2.4	0.015006880892661308
2.45	0.015358650169002837
2.5	0.015700440344599356
2.55	0.016031830132712383
2.6	0.01635243536942161
2.65	0.0166619094788917
2.7	0.016959943783041526
2.75	0.017246267654897243
2.8	0.017520648515730534
2.85	0.01778289167692358
2.9	0.018032840028351708
2.95	0.018270373575926677
3.	0.018495408831802965
3.05	0.018707898061583086
3.1	0.018907828393708376
3.15	0.019095220797013326
3.2	0.019270128933212474
3.25	0.01943263789183904
3.3	0.019582862815851643
3.35	0.019720947426787643
3.4	0.019847062458939073
3.45	0.01996140401256817
3.5	0.0200641918366482
3.55	0.020155667552014284
3.6	0.020236092826131882
3.65	0.020305747510919514
3.7	0.020364927755222563
3.75	0.020413944103590997
3.8	0.020453119592985517
3.85	0.020482787858919937
3.9	0.020503291262323853
3.95	0.02051497904811585
4.	0.020518205546071693
4.05	0.020513328424095544
4.1	0.02050070700343042
4.15	0.02048070064470301
4.2	0.02045366721297537
4.25	0.020419961629193517
4.3	0.020379934514576252
4.35	0.02033393093359364
4.4	0.020282289240247345
4.45	0.02022534003139645
4.5	0.020163405209879796
4.55	0.020096797159187108
4.6	0.02002581803042005
4.65	0.01995075914130696
4.7	0.019871900486043332
4.75	0.01978951035380888
4.8	0.019703845052903467
4.85	0.019615148736600807
4.9	0.019523653326042553
4.95	0.01942957852476898
5.	0.019333131918857067
5.05	0.019234509156079594
5.1	0.0191338941970367
5.15	0.019031459630843715
5.2	0.01892736704768562
5.25	0.018821767460377087
5.3	0.01871480176698672
5.35	0.018606601246613855
5.4	0.018497288080512143
5.45	0.018386975890972754
5.5	0.018275770290663962
5.55	0.01816376943549711
5.6	0.01805106457453737
5.65	0.01793774059097236
5.7	0.017823876528725042
5.75	0.01770954609988715
5.8	0.01759481816879332
5.85	0.01747975720921256
5.9	0.017364423731800235
5.95	0.01724887467962878

==> onepoint_c3_D0v16.dat <==
0.05	0.015771692019354577	78.67867758410107
0.075	0.013328603980390808	23.312200765659572
0.1	0.010541834136223251	9.834834698012633
0.125	0.008546601359402316	5.035435365382468
0.15	0.007114258104243375	2.9140250957074465
0.175	0.006054055230479707	1.8350711972968174
0.2	0.0052434274722064364	1.2293543372515792
0.225	0.004605833046894636	0.8634148431725769
0.25	0.004092306978424648	0.6294294206728085
0.275	0.0036704604481093655	0.47289963987438655
0.3	0.0033181525553441817	0.3642531369634308
0.325	0.0030197860532938654	0.2864949570654567
0.35	0.002764078576041563	0.22938389966210218
0.375	0.002542675997776459	0.18649760612527658
0.4	0.002349264145923148	0.1536692921564474
0.425	0.0021789835587842036	0.12811508664213483
0.45	0.0020280340052862555	0.10792685539657211
0.475	0.0018934010300633631	0.09176693696935537
0.5	0.0017726629037856175	0.07867867758410106
0.525	0.0016638517635356419	0.06796559989988214
0.55	0.0015653520341790898	0.05911245498429832
0.575	0.0014758249760293135	0.051732507657829246
0.6	0.0013941518539813847	0.04553164212042885
0.625	0.0013193905942842678	0.04028348292305974
0.65	0.0012507423573505552	0.035811869633182086
0.675	0.0011875252045699845	0.031978327524910255
0.7	0.0011291535558341143	0.028672987457762773
0.725	0.0010751218196364883	0.02580792245163018
0.75	0.0010249912215027682	0.023312200765659572
0.775	0.0009783791618315555	0.02112817363206366
0.8	0.0009349505452500187	0.019208661519555924
0.825	0.0008944106677451448	0.01751480147682913
0.85	0.0008564993441172313	0.016014385830266854
0.875	0.0008209860303259208	0.014680569578374542
0.9	0.0007876657493053212	0.013490856924571514
0.925	0.0007563556698463602	0.012426300923396609
0.95	0.0007268922195252871	0.011470867121169421
0.975	0.0006991286368273538	0.010610924335757657
1.	0.0006729328864346723	0.009834834698012633
1.025	0.0006481858781337482	0.009132621707067634
1.05	0.0006247799604024742	0.008495699987485268
1.075	0.0006026174627269577	0.007916654139545051
1.15	0.0005427434920255192	0.006466563457228656
1.175	0.0005247439718177637	0.006062523917367138
1.2	0.0005076162729809144	0.0056914552650536064
1.225	0.0004913039591571235	0.005350061799699176
1.25	0.00047575518877759703	0.005035435365382468
1.275	0.00046092226429777914	0.004745003208967957
1.3	0.0004467612330664511	0.004476483704147761
1.325	0.00043323153312202766	0.004227848631237925
1.35	0.0004202956781215572	0.003997290940613782
1.375	0.0004079189764525931	0.0037831971189950923
1.4	0.0003960692803241916	0.0035841234322203466
1.425	0.00038471676113711406	0.003398775443309458
1.45	0.0003738337081037269	0.0032259903064537727
1.475	0.0003633943471406168	0.0030647214207528933
1.5	0.0003533746778430214	0.0029140250957074465
1.525	0.0003437523267186123	0.0027730489365753457
1.55	0.0003345064149930436	0.0026410217040079573
1.575	0.00032561743761064265	0.0025172444407363754
1.6	0.0003170671548270449	0.0024010826899444906
1.625	0.0003088384934768985	0.002291959656523654
1.65	0.00030091545724251394	0.0021893501846036415
1.675	0.00029328304498391474	0.0020927754433650698
1.7	0.0002859271763040856	0.002001798228783357
1.725	0.0002788346236155143	0.0019160188021418241
1.75	0.0002719929500613147	0.0018350711972968177
1.775	0.000265390452711861	0.001758619938120953
1.8	0.0002590161105261968	0.0016863571155714392
1.825	0.00025285953662052804	0.0016179997806594786
1.85	0.00024691093443761684	0.001553287615424576
1.875	0.0002411610574516145	0.0014919808490022127
1.9	0.0002356011720835791	0.0014338583901461776
1.925	0.00023022302353491604	0.0013787161512372784
1.95	0.00022501880427664502	0.001326365541969707
1.975	0.00021998112495892803	0.001276632113631596
2.	0.00021510298752842316	0.001229354337251579
2.025	0.00021037776036198112	0.001184382500922602
2.05	0.00020579915524963143	0.0011415777133834543
2.075	0.00020136120604001561	0.0011008110024761115
2.1	0.00019705824887943652	0.0010619624984356585
2.125	0.00019288490382525305	0.0010249206931370787
2.15	0.00018883605775818228	0.0009895817674431314
2.175	0.000184906848597372	0.0009558489796900067
2.2	0.0001810926504260818	0.0009236321091296612
2.225	0.00017738905977150268	0.0008928469488343579
2.25	0.00017379188280007145	0.0008634148431725767
2.275	0.0001702971233470088	0.0008352622654969584
2.3	0.00016690097175195355	0.000808320432153582
2.325	0.0001635997944299474	0.000782524949335691
2.35	0.0001603901241222098	0.0007578154896708923
2.375	0.00015726865077629178	0.0007341354957548429
2.4	0.00015423221300913783	0.0007114319081317008
2.425	0.00015127779011045092	0.0006896549154766368
2.45	0.0001484024945474997	0.000668757724962397
2.475	0.00014560356493524933	0.0006486963509936716
2.5	0.0001428783594390719	0.0006294294206728085
2.525	0.00014022434957948517	0.0006109179945208326
2.55	0.00013763911441100254	0.0005931254011209946
2.575	0.00013512033504939182	0.0005760170844802118
2.6	0.00013266578952338516	0.0005595604630184701
2.625	0.0001302733479290005	0.0005437247991990572
2.65	0.000127940967866143	0.0005284810789047406
2.675	0.00012566669013867646	0.0005138018997478525
2.7	0.00012344863470060895	0.0004996613675767227
2.725	0.00012128499683232735	0.0004860350005079489
2.75	0.00011917404353202767	0.00047289963987438654
2.775	0.00011711411010836388	0.00046023336753320775
2.8	0.00011510359696172879	0.0004480154290275433
2.825	0.00011314096654208537	0.0004362261621396458
2.85	0.00011122474047238511	0.00042484693041368223
2.875	0.00010935349682723533	0.00041386006126263396
2.9	0.00010752586755730602	0.0004032487883067216
2.925	0.00010574053605051957	0.00039299719762065396
2.95	0.00010399623482175439	0.00038309017759411166
2.975	0.00010229174332332528	0.00037351337213450394
3.	0.00010062588586907525	0.0003642531369634308
3.025	0.00009899752966529062	0.0003552964987786525
3.05	0.00009740558294224842	0.0003466311170719182
3.075	0.00009584899318042707	0.0003382452484099124
3.1	0.00009432674542601934	0.00033012771300099466
3.125	0.00009283786069051062	0.00032226786338447795
3.15	0.00009138139442964281	0.00031465555509204693
3.175	0.00008995643509717159	0.00030728111914266444
3.2	0.00008856210276930284	0.0003001353362430613
3.225	0.0000871975478358183	0.0002932094125757427
3.25	0.00008586194975423176	0.00028649495706545676
3.275	0.00008455451586347342	0.0002799839600233302
3.3	0.00008327448025392922	0.0002736687730754552
3.325	0.00008202110269070585	0.0002675420902896658
3.35	0.00008079366758729986	0.0002615969304206337
3.375	0.0000795914830269943	0.00025582662019928197
3.4	0.00007841387982940625	0.0002502247785979196
3.425	0.00007726021065986592	0.00024478530200746783
3.45	0.00007612984917932121	0.00023950235026772801
3.475	0.00007502218920288566	0.00023437033349585644
3.5	0.0000739366440458057	0.00022938389966210222
3.525	0.00006927052577011312	0.00022453792286544958
3.6	0.00006980451511776424	0.0002107946394464299
3.625	0.00006882137197273603	0.00020646337961304143
3.65	0.00006785719146297306	0.00020224997258243483
3.675	0.00006691150369730125	0.00019815043702589544
3.7	0.00006598385310198017	0.000194160951928072
3.725	0.00006507379790126762	0.00019027784910614055
3.75	0.0000641809096199128	0.00018649760612527658
3.775	0.00006330477260647996	0.00018281683958697306
3.8	0.00006244498357651184	0.0001792322987682722
3.825	0.00006160115117459631	0.0001757408595914058
3.85	0.00006077289555445752	0.0001723395189046598
3.875	0.00005995984797620301	0.00016902538905650926
3.9	0.000059161650419940486	0.0001657956927462134
3.925	0.000058377955215013255	0.00016264775813512377
3.95	0.0000576084246841129	0.0001595790142039495
3.975	0.00005685273080161779	0.00015658698634214534
4.	0.00005611055486547835	0.00015366929215644739
4.025	0.00005538158718207013	0.00015082363748638265
4.05	0.000054665526763397725	0.00014804781261532524
4.075	0.00005396208103612735	0.00014533968866636826
4.1	0.00005327096556189297	0.00014269721417293178
4.125	0.000052591903768414414	0.00014011841181463304
4.15	0.000051924626690907535	0.00013760137530951394
4.175	0.000051268872723380045	0.00013514426645424955
4.2	0.00005062438737935454	0.0001327453123044573
4.225	0.00004999092306161174	0.00013040280248769083
4.25	0.00004936823884060168	0.00012811508664213483
4.275	0.00004875610024109304	0.00012588057197442437
4.3	0.00004815427903676239	0.00012369772093039143
4.325	0.00004756255305236772	0.00012156504897289839
4.35	0.00004698070597317874	0.00011948112246125083
4.375	0.00004640852716137722	0.00011744455662699632
4.4	0.00004584581147912633	0.00011545401364120765
4.425	0.000045292359118034226	0.00011350820076862567
4.45	0.00004474797543475867	0.00011160586860429473
4.475	0.000044212470792481175	0.00010974580938856594
4.5	0.0000436856604080369	0.0001079268553965721
4.525	0.000043167364204445663	0.0001061478773984915
4.55	0.000042657406668645056	0.0001044077831871198
4.575	0.0000421556167142128	0.00010270551616945723
4.6	0.00004166182754886654	0.00010104005401919775
4.625	0.000041175876546578754	0.00009941040738717286
4.65	0.000040697605124086466	0.00009781561866696138
4.675	0.00004022685862165794	0.00009625476081302393
4.7	0.000039763486187938425	0.00009472693620886153
4.725	0.000039307340668699374	0.00009323127558282872
4.75	0.000038858278499367244	0.00009176693696935536
4.775	0.000038416159601169174	0.00009033310471344956
4.8	0.00003798084728075611	0.0000889289885164626
4.825	0.000037552208133185703	0.0000875538225212025
4.85	0.000037130111948117326	0.0000862068644345796
4.875	0.00003671443161911353	0.00008488739468606125
4.9	0.0000363050430559222	0.00008359471562029963
4.925	0.00003590182509962989	0.0000823281507223792
4.95	0.00003550465944059043	0.00008108704387420894
4.975	0.00003511343053899727	0.0000798707586406577
5.	0.00003472802554803761	0.00007867867758410106
5.025	0.00003434833423950847	0.00007751020160611369
5.05	0.000033974248931814456	0.00007636474931510408
5.075	0.000033605664420255774	0.00007524175641874689
5.1	0.000033242477909531764	0.00007414067514012433
5.125	0.00003288458894836686	0.00007306097365654108
5.15	0.000032531899366199336	0.00007200213556002648
5.175	0.000032184313211846835	0.00007096365933858608
5.2	0.00003184173669407611	0.00006994505787730876
5.225	0.000031504078124025975	0.00006894585797847886
5.25	0.00003117124785940187	0.00006796559989988215
5.275	0.00003084315825037675	0.00006700383691053388
5.3	0.000030519723587166574	0.00006606013486309258
5.325	0.000030200860049189847	0.00006513407178225752
5.35	0.000029886485655764358	0.00006422523746848157
5.375	0.00002957652021831106	0.00006333323311636041
5.4	0.000029270885293976015	0.00006245767094709034
5.425	0.000028969504140656047	0.00006159817385441299
5.45	0.000028672301673353682	0.00006075437506349361
5.475	0.000028379204421840485	0.000059925917802202924
5.5	0.000028090140489558206	0.00005911245498429832
5.525	0.000027805039513743774	0.00005831364890402131
5.55	0.000027523832626713274	0.00005752917094165097
5.575	0.000027246452418268938	0.000056758701279572825
5.6	0.000026972832899263423	0.000056001928628442915
5.625	0.00002670290946608581	0.00005525854996304491
5.65	0.00002643661883780965	0.000054528270267455724
5.675	0.000026173899138053805	0.00005381080228915264
5.7	0.000025914689687571203	0.00005310586630171028
5.725	0.00002565893109070852	0.00005241318987575128
5.75	0.000025406565174913648	0.000051732507657829245
5.775	0.000025157534960952554	0.00005106356115693624
5.8	0.000024911784633972835	0.0000504060985383402
5.825	0.00002466925951537185	0.000049759874424470504
5.85	0.000024429906035455438	0.000049124649702581745
5.875	0.000024193671706859693	0.00004850019133893711
5.9	0.000023960505098699832	0.00004788627219926396
5.925	0.00002373035581144297	0.0000472826708752443
5.95	0.000023503174452468115	0.00004668917151681299
5.975	0.00002327891261229161	0.00004610556367004583
6.	0.000023057522841449534	0.00004553164212042885
6.025	0.00002283895862800297	0.00004496720674130859
6.05	0.000022623174375651857	0.00004441206234733156
6.075	0.000022410125382442886	0.00004386601855268896
6.1	0.000022199767820049442	0.000043328889633989776
6.125	0.00002199205871360184	0.00004280049439759341
6.15	0.000021786955922061442	0.00004228065605123905
6.175	0.000021584418119113163	0.000041769202079815825
6.2	0.00002138440477456406	0.00004126596412512433
6.225	0.00002118687613623404	0.00004077077786948562
6.25	0.000020991793212319605	0.000040283482923059744
6.275	0.000020799117754224766	0.000039803922714741485
6.3	0.000020608812239781696	0.000039331944386505866
6.325	0.000020420839857223488	0.00003886739869108133
6.35	0.000020235164488795233	0.000038410139892833056
6.375	0.00002005175069581672	0.00003796002567174365
6.4	0.000019870563703360718	0.000037516917030382665
6.425	0.000019691569385633293	0.00003708067820376067
6.45	0.00001951473425166984	0.00003665117657196784
6.475	0.000019340025431402753	0.00003622828257550032
6.5	0.00001916741066207653	0.000035811869633182096
6.525	0.000018996858275010052	0.00003540181406259284
6.55	0.000018828337182688312	0.00003499799500291627
6.575	0.000018661816866180573	0.00003460029434012635
6.6	0.000018497267363298404	0.0000342085966344319
6.625	0.00001833465925489304	0.0000338227890499034
6.65	0.00001817396365586394	0.00003344276128620822
6.675	0.000018015152201952772	0.000033068405512383623
6.7	0.00001785819703911871	0.000032699616302579215
6.725	0.00001770307081271325	0.00003233629057370337
6.75	0.000017549746656922316	0.000031978327524910247
6.775	0.000017398198184466107	0.000031625628578866674
6.8	0.000017248399476547895	0.00003127809732473995
6.825	0.00001710032507304783	0.000030935639462850314
6.85	0.000016953949962953815	0.00003059816275093348
6.875	0.000016809249575021044	0.000030265576951960737
6.9	0.000016666199734921805	0.000029937793783466002
6.925	0.000016524776749292537	0.000029614726868331073
6.95	0.000016384957319748767	0.000029296291686982055
6.975	0.000016246718545096944	0.000028982405530951523
7.	0.000016110037920457894	0.000028672987457762777
7.025	0.000015974893329184006	0.000028367958247093943
7.05	0.000015841263034965943	0.000028067240358181198
7.075	0.000015709125674127763	0.000027770757888421946
7.1	0.000015578460248097005	0.00002747843653313989
7.125	0.00001544924611605639	0.000027190203546475663
7.15	0.000015321462987760697	0.00002690598770336746
7.175	0.000015195090916522321	0.000026625719262587854
7.2	0.000015070110292361154	0.000026349329930803738
7.225	0.00001494650183530609	0.00002607675282762769
7.25	0.00001482424658885578	0.00002580792245163018
7.275	0.000014703325913586667	0.00002554277464728284
7.3	0.000014583721480905893	0.000025281246572804354
7.325	0.000014465415266947852	0.00002502327666888125
7.35	0.000014348389546606966	0.00002476880462823693
7.375	0.000014232626887707147	0.000024517771366023145
7.4	0.00001411811014530252	0.000024270118991009
7.425	0.00001400482245610316	0.00002402579077754339
7.45	0.000013892747233028529	0.00002378473113826757
7.475	0.000013781868159880954	0.000023546885597555417
7.5	0.000013672169186139384	0.000023312200765659573
7.525	0.000013563634521865438	0.000023080624313542425
7.55	0.00001345624863272338	0.000022852104948371632
7.575	0.000013349996235111565	0.00002262659238966047
7.6	0.000013244862291397979	0.000022404037346034025
7.625	0.000013140832005262804	0.00002218439149260276
7.65	0.000013037890817139442	0.000021967607448925726
7.675	0.00001293602439975822	0.0000217536387575461
7.7	0.000012835218653783916	0.000021542439863082476
7.725	0.000012735459703550496	0.0000213339660918597
7.75	0.000012636733892884427	0.000021128173632063658
7.775	0.000012539027781020892	0.00002092501951440494
7.8	0.000012442328138607041	0.000020724461593276673
7.825	0.000012346621943753843	0.000020526458528392433
7.85	0.000012251896378348096	0.000020330969766890472
7.875	0.00001215813882409396	0.000020137955525891003
7.9	0.000012065336858986931	0.00001994737677549369
7.925	0.000011973478253689278	0.000019759195222202812
7.95	0.00001188255096801295	0.000019573373292768167
7.975	0.000011792543147482599	0.000019389874118429888
8.	0.00001170344311996302	0.000019208661519555923
8.025	0.000011615239392363764	0.000019029699990661203
8.05	0.000011527920647409154	0.000018852954685797832
8.075	0.00001144147574047472	0.000018678391404306
8.1	0.00001135589369649242	0.000018505976576915655
8.125	0.000011271163706915482	0.000018335677252189232
8.15	0.000011187275126749643	0.000018167461083296033
8.175	0.000011104217471643325	0.00001800129631510922
8.2	0.000011021980415037512	0.000017837151771616473
8.225	0.00001094055378537509	0.00001767499684363597
8.25	0.000010859927563365033	0.00001751480147682913
8.275	0.00001078009187930422	0.00001735653616000226
8.3	0.000010701037010452672	0.000017200171913689242
8.325	0.000010622753378459837	0.000017045680279007696
8.35	0.000010545231546847581	0.000016893033306781194
8.375	0.000010468462218538626	0.000016742203546920557
8.4	0.000010392436233437434	0.000016593164038057164
8.425	0.000010317144566059095	0.000016445888297421628
8.45	0.000010242578323203316	0.000016300350310961354
8.475	0.000010168728741679528	0.00001615652452369058
8.5	0.000010095587186070634	0.000016014385830266854
8.525	0.000010023145146546475	0.000015873909565787873
8.55	9.951394236717024e-6	0.000015735071496803047
8.575	9.880326191530115e-6	0.000015597847812534044
8.6	9.809932865207896e-6	0.000015462215116298928
8.625	9.740206229226589e-6	0.000015328150417134592
8.65	9.671138370332381e-6	0.000015195631121612298
8.675	9.602721488598971e-6	0.000015064635025841402
8.7	9.534947895521424e-6	0.000014935140307656354
8.725	9.46781001214597e-6	0.000014807125518982277
8.75	9.401300367237818e-6	0.00001468056957837454
8.775	9.335411595482721e-6	0.000014555451763727925
8.8	9.270136435724383e-6	0.000014431751705150957
8.825	9.205467729234339e-6	0.000014309449378001322
8.85	9.141398418015804e-6	0.000014188525096078208
8.875	9.077921543139055e-6	0.000014068959504967626
8.9	9.015030243109906e-6	0.000013950733575536841
8.925	8.952717752266716e-6	0.000013833828597574219
8.95	8.890977399211084e-6	0.000013718226173570742
8.975	8.82980260526325e-6	0.000013603908212639775
9.	8.769186882952827e-6	0.000013490856924571512
9.025	8.70912383453213e-6	0.000013379054814018862
9.05	8.649607150520005e-6	0.000013268484674811438
9.075	8.590630608274355e-6	0.000013159129584394539
9.1	8.532188070587169e-6	0.000013050972898389975
9.125	8.4742734843084e-6	0.00001294399824527583
9.15	8.416880878996817e-6	0.000012838189521182154
9.175	8.360004365591022e-6	0.000012733530884799817
9.2	8.30363813510983e-6	0.000012630006752399718
9.225	8.24777645737365e-6	0.000012527601792959719
9.25	8.19241367975058e-6	0.000012426300923396608
9.275	8.137544225924997e-6	0.000012326089303900653
9.3	8.083162594687836e-6	0.000012226952333370173
9.325	8.02926335875174e-6	0.00001212887564494379
9.35	7.975841163583539e-6	0.00001203184510162799
9.375	7.922890726261683e-6	0.000011935846792017701
9.4	7.870406834352222e-6	0.000011840867026107692
9.425	7.818384344805526e-6	0.000011746892331192617
9.45	7.766818182872996e-6	0.00001165390944785359
9.475	7.715703341043049e-6	0.000011561905326029267
9.5	7.665034877997109e-6	0.00001147086712116942
9.525	7.614807917581823e-6	0.000011380782190469055
9.55	7.565017647802592e-6	0.000011291638089181195
9.575	7.515659319832883e-6	0.000011203422567006488
9.6	7.4667282470420294e-6	0.000011116123564557825
9.625	7.418219804039799e-6	0.000011029729209898228
9.65	7.3701294257382784e-6	0.000010944227815150312
9.675	7.322452606430222e-6	0.000010859607873175656
9.7	7.275184898882332e-6	0.00001077585805432245
9.725	7.228321913447217e-6	0.000010692967203239876
9.75	7.181859317187869e-6	0.000010610924335757656
9.775	7.135792833018513e-6	0.00001052971863582928
9.8	7.090118238862397e-6	0.000010449339452537454
9.825	7.044831366819935e-6	0.000010369776297160377
9.85	6.999928102356161e-6	0.0000102910188402974
9.875	6.955404383497645e-6	0.000010213056909052768
9.9	6.911256200047235e-6	0.000010135880484276118
9.925	6.867479592809402e-6	0.000010059479697858431
9.95	6.824070652830194e-6	9.983844830082213e-6
9.975	6.781025520650358e-6	9.908966307024659e-6
10.	6.7383403855701936e-6	9.834834698012632e-6
10.025	6.69601148492831e-6	9.761440713128287e-6
10.05	6.654035103391495e-6	9.688775200764211e-6
10.075	6.6124075722572095e-6	9.616829145226974e-6
10.1	6.571125268767773e-6	9.54559366438801e-6
10.125	6.5301846154365535e-6	9.475060007380815e-6
10.15	6.489582079383706e-6	9.405219552343361e-6
10.175	6.4493141716864e-6	9.336063804204816e-6
10.2	6.409377446736314e-6	9.26758439251554e-6
10.225	6.369768501610725e-6	9.199773069319424e-6
10.25	6.330483975452289e-6	9.132621707067634e-6
10.275	6.291520548860761e-6	9.066122296572882e-6
10.3	6.25287494329238e-6	9.00026694500331e-6
10.325	6.214543920471911e-6	8.935047873915142e-6
10.35	6.17652428181345e-6	8.87045741732326e-6
10.375	6.138812867849468e-6	8.806488019808894e-6
10.4	6.101406557671842e-6	8.743132234663595e-6
10.425	6.064302268379167e-6	8.680382722068757e-6
10.45	6.02749695453599e-6	8.618232247309857e-6
10.475	5.990987607638528e-6	8.556673679024762e-6
10.5	5.954771255590508e-6	8.495699987485268e-6
10.525	5.918844962187521e-6	8.435304242911261e-6
10.55	5.8832058266086715e-6	8.375479613816736e-6
10.575	5.847850982917844e-6	8.316219365387022e-6
10.6	5.812777599572157e-6	8.257516857886572e-6
10.625	5.777982878938745e-6	8.199365545096631e-6
10.65	5.743464056819318e-6	8.14175897278219e-6
10.675	5.709218401981609e-6	8.084690777187596e-6
10.7	5.675243215700559e-6	8.028154683560196e-6
10.725	5.641535831303114e-6	7.97214450470147e-6
10.75	5.60809361372478e-6	7.916654139545052e-6
10.775	5.574913959069461e-6	7.861677571761071e-6
10.8	5.541994294178284e-6	7.807208868386293e-6
10.825	5.509332076205151e-6	7.753242178479502e-6
10.85	5.476924792198118e-6	7.699771731801624e-6
10.875	5.444769958688696e-6	7.646791837520052e-6
10.9	5.412865121286007e-6	7.594296882936701e-6
10.925	5.381207854279121e-6	7.5422813322392845e-6
10.95	5.349795760244228e-6	7.4907397252753655e-6
10.975	5.318626469659052e-6	7.439666676348677e-6
11.	5.287697640522328e-6	7.38905687303729e-6
11.025	5.257006957979471e-6	7.338905075033166e-6
11.05	5.2265521339551296e-6	7.289206113002664e-6
11.075	5.1963309067897005e-6	7.239954887467597e-6
11.1	5.166341040883569e-6	7.191146367706371e-6
11.125	5.136580326344243e-6	7.1427755906748636e-6
11.15	5.107046578641575e-6	7.094837659946603e-6
11.175	5.077737638266709e-6	7.047327744671872e-6
11.2	5.048651370396547e-6	7.000241078555364e-6
11.225	5.019785664564006e-6	6.953572958852011e-6
11.25	4.991138434332792e-6	6.907318745380614e-6
11.275	4.96270761697655e-6	6.861473859554947e-6
11.3	4.934491173164577e-6	6.8160337834319655e-6
11.325	4.90648708665095e-6	6.77099405877678e-6
11.35	4.878693363968317e-6	6.72635028614408e-6
11.375	4.851108034127897e-6	6.682098123975668e-6
11.4	4.823729148321884e-6	6.638233287713785e-6
11.425	4.79655477963204e-6	6.594751548929941e-6
11.45	4.769583022741906e-6	6.55164873446891e-6
11.475	4.742811993653541e-6	6.5089207256076235e-6
11.5	4.716239829408158e-6	6.466563457228656e-6
11.525	4.6898646878121455e-6	6.424572917008027e-6
11.55	4.663684747165402e-6	6.38294514461703e-6
11.575	4.637698205995136e-6	6.341676230937823e-6
11.6	4.611903282793181e-6	6.300762317292525e-6
11.625	4.586298215757277e-6	6.260199594685529e-6
11.65	4.5608812625353916e-6	6.219984303058813e-6
11.675	4.53565069997592e-6	6.180112730559969e-6
11.7	4.510604823879113e-6	6.140581212822718e-6
11.725	4.485741948753664e-6	6.101386132259678e-6
11.75	4.461060407576716e-6	6.062523917367139e-6
11.775	4.4365585515570556e-6	6.02399104204162e-6
11.8	4.412234749901794e-6	5.985784024907995e-6
11.825	4.388087389587112e-6	5.947899428658943e-6
11.85	4.364114875131142e-6	5.9103338594055374e-6
11.875	4.340315628371564e-6	5.873083966038743e-6
11.9	4.316688088245555e-6	5.836146439601624e-6
11.925	4.293230710572678e-6	5.79951801267205e-6
11.95	4.269941967842454e-6	5.763195458755729e-6
11.975	4.246820349002958e-6	5.727175591689342e-6
12.	4.223864359253977e-6	5.6914552650536065e-6
12.025	4.201072519842563e-6	5.656031371596089e-6
12.05	4.178443367861875e-6	5.620900842663573e-6
12.075	4.155975456051988e-6	5.5860606476438025e-6
12.1	4.133667352605196e-6	5.551507793416445e-6
12.125	4.111517640972136e-6	5.517239323813095e-6
12.15	4.0895249196726465e-6	5.48325231908612e-6
12.175	4.0676878021078515e-6	5.449543895386258e-6
12.2	4.046004916375352e-6	5.416111204248722e-6
12.225	4.024474905087903e-6	5.3829514320877145e-6
12.25	4.0030964251928185e-6	5.350061799699176e-6
12.275	3.981868147795887e-6	5.317439561771617e-6
12.3	3.960788757986585e-6	5.2850820064048815e-6
12.325	3.939856954666286e-6	5.252986454636715e-6
12.35	3.919071450378092e-6	5.221150259976978e-6
12.375	3.898430971140775e-6	5.189570807949371e-6
12.4	3.877934256283107e-6	5.158245515640542e-6
12.425	3.857580058281285e-6	5.127171831256423e-6
12.45	3.837367142599189e-6	5.096347233685702e-6
12.475	3.817294287530332e-6	5.065769232070259e-6
12.5	3.7973602840414726e-6	5.035435365382468e-6
12.525	3.77756393561973e-6	5.005343202009242e-6
12.55	3.757904058120662e-6	4.975490339342686e-6
12.575	3.7383794796191784e-6	4.945874403377241e-6
12.6	3.7189890402613545e-6	4.916493048313233e-6
12.625	3.6997315921205774e-6	4.887343956166662e-6
12.65	3.680605999052932e-6	4.858424836385166e-6
12.675	3.661611136556642e-6	4.8297334254700306e-6
12.7	3.6427458916326875e-6	4.801267486604132e-6
12.725	3.624009162646576e-6	4.773024809285725e-6
12.75	3.605399859193861e-6	4.745003208967956e-6
12.775	3.586916901965467e-6	4.71720052670402e-6
12.8	3.568559222616479e-6	4.689614628797833e-6
12.825	3.550325763635461e-6	4.662243406460162e-6
12.85	3.5322154782170127e-6	4.635084775470084e-6
12.875	3.514227330133572e-6	4.608136675841695e-6
12.9	3.496360293612255e-6	4.58139707149598e-6
12.925	3.4786133532108054e-6	4.554863949937745e-6
12.95	3.4609855036960866e-6	4.52853532193754e-6
12.975	3.443475749924451e-6	4.502409221218459e-6
13.	3.426083106722984e-6	4.476483704147762e-6
13.025	3.408806598773754e-6	4.45075684943322e-6
13.05	3.3916452604973813e-6	4.425226757824105e-6
13.075	3.37459813594061e-6	4.3998915518167375e-6
13.1	3.357664278663517e-6	4.374749375364534e-6
13.125	3.3408427516292e-6	4.349798393592457e-6
13.15	3.324132627094824e-6	4.325036792515794e-6
13.175	3.3075329865037835e-6	4.3004627787632114e-6
13.2	3.2910429203791757e-6	4.276074579303987e-6
13.225	3.2746615282199206e-6	4.251870441179358e-6
13.25	3.2583879183961548e-6	4.227848631237925e-6
13.275	3.2422212080480263e-6	4.204007435875025e-6
13.3	3.2261605229845935e-6	4.180345160776028e-6
13.325	3.210204997584568e-6	4.1568601306634665e-6
13.35	3.194353774698163e-6	4.133550689047953e-6
13.375	3.178606005549981e-6	4.11041519798282e-6
13.4	3.1629608496444314e-6	4.087452037822402e-6
13.425	3.1474174746701934e-6	4.064659606983924e-6
13.45	3.1319750564080433e-6	4.042036321712921e-6
13.475	3.1166327786385426e-6	4.019580615852123e-6
13.5	3.101389833051789e-6	3.997290940613781e-6
13.525	3.086245419157532e-6	3.975165764355322e-6
13.55	3.0711987441969818e-6	3.953203572358334e-6
13.575	3.056249023055842e-6	3.931402866610797e-6
13.6	3.0413954781779118e-6	3.909762165592494e-6
13.625	3.026637339480449e-6	3.8882800040635906e-6
13.65	3.0119738442699326e-6	3.866954932856289e-6
13.675	2.9974042371600108e-6	3.8457855186695294e-6
13.7	2.9829277699889534e-6	3.824770343866685e-6
13.725	2.9685437017392303e-6	3.803908006276194e-6
13.75	2.9542512984583032e-6	3.783197118995092e-6
13.775	2.9400498331797553e-6	3.7626363101953897e-6
13.8	2.9259385858451838e-6	3.7422242229332502e-6
13.825	2.9119168432283845e-6	3.721959514960921e-6
13.85	2.8979838928444144e-6	3.701840858541384e-6
13.875	2.8841390390827016e-6	3.6818669402656623e-6
13.9	2.8703815904278723e-6	3.662036460872757e-6
13.925	2.856710860241871e-6	3.642348135072166e-6
13.95	2.843126168349581e-6	3.6228006913689404e-6
13.975	2.829626840968562e-6	3.6033928718912385e-6
14.	2.816212210638188e-6	3.584123432220347e-6
14.025	2.8028816161510735e-6	3.5649911412231086e-6
14.05	2.78963440248405e-6	3.545994780886743e-6
14.075	2.7764699207310442e-6	3.5271331461560042e-6
14.1	2.7633875280363887e-6	3.5084050447726497e-6
14.125	2.750386587528626e-6	3.489809297117166e-6
14.15	2.737466468255504e-6	3.4713447360527432e-6
14.175	2.724626545120023e-6	3.4530102067714346e-6
14.2	2.7118661988172e-6	3.4348045666424863e-6
14.225	2.69918481577074e-6	3.416726685062796e-6
14.25	2.686581788071554e-6	3.398775443309458e-6
14.275	2.67405651341666e-6	3.380949734394382e-6
14.3	2.6616083934394825e-6	3.3632484629209324e-6
14.325	2.649236833158599e-6	3.345670544942576e-6
14.35	2.636941252047603e-6	3.3282149078234818e-6
14.375	2.6247210696265313e-6	3.310880490101072e-6
14.4	2.61257571072767e-6	3.2936662413504672e-6
14.425	2.6005046054399553e-6	3.276571122050814e-6
14.45	2.5885071890517258e-6	3.259594103453461e-6
14.475	2.5765829019953905e-6	3.242734167451944e-6
14.5	2.564731189793859e-6	3.2259903064537724e-6
14.525	2.5529515030048576e-6	3.20936152325397e-6
14.55	2.5412432971689354e-6	3.192846830910355e-6
14.575	2.529606032755859e-6	3.176445252620529e-6
14.6	2.5180391751124e-6	3.1601558216005442e-6
14.625	2.506542194411698e-6	3.143977580965232e-6
14.65	2.495114565600917e-6	3.1279095836101562e-6
14.675	2.48375576835408e-6	3.1119508920951825e-6
14.7	2.472465287018126e-6	3.0961005785296163e-6
14.725	2.461242610566774e-6	3.080357724458909e-6
14.75	2.4500872325518444e-6	3.064721420752893e-6
14.775	2.438998651054313e-6	3.049190767495526e-6
14.8	2.4279763686379286e-6	3.033764873876125e-6
14.825	2.417019892302164e-6	3.0184428580820665e-6
14.85	2.406128728105593e-6	3.0032238471929237e-6
14.875	2.395302392041072e-6	2.988106977076031e-6
14.9	2.3845404100601174e-6	2.973091392283446e-6
14.925	2.3738423064405643e-6	2.9581762459502854e-6
14.95	2.3632076096637694e-6	2.943360699694427e-6
14.975	2.3526358523715817e-6	2.9286439235175414e-6
15.	2.342126571325624e-6	2.9140250957074466e-6
15.025	2.331679307365413e-6	2.899503402741755e-6
15.05	2.321293605367596e-6	2.885078039192803e-6
15.075	2.3109690142035107e-6	2.8707482076338406e-6
15.1	2.300705089802971e-6	2.856513118546454e-6
15.125	2.290501382854347e-6	2.84237199022922e-6
15.15	2.2803574569368045e-6	2.828324048707559e-6
15.175	2.2702728765077793e-6	2.814368527644772e-6
15.2	2.2602472098231488e-6	2.800504668254253e-6
15.225	2.250280028897986e-6	2.7867317192128474e-6
15.25	2.240370909469958e-6	2.773048936575345e-6
15.275	2.2305194309603143e-6	2.759455583690095e-6
15.3	2.2207251764382494e-6	2.7459509311157157e-6
15.325	2.210987732583181e-6	2.732534256538896e-6
15.35	2.2013066896487747e-6	2.7192048446932625e-6
15.375	2.191681641426154e-6	2.7059619872792992e-6
15.4	2.182112185209999e-6	2.6928049828853095e-6
15.425	2.1725979217615433e-6	2.6797331369093986e-6
15.45	2.1631384552753348e-6	2.6667457614824625e-6
15.475	2.1537333933435004e-6	2.6538421753921764e-6
15.5	2.1443823469225996e-6	2.641021704007957e-6
15.525	2.13508493029985e-6	2.6282836792068917e-6
15.55	2.125840761138628e-6	2.6156274393006176e-6
15.575	2.116649460133938e-6	2.6030523289631425e-6
15.6	2.1075106514417983e-6	2.590557699159584e-6
15.625	2.098423962342504e-6	2.5781429070758233e-6
15.65	2.0893890232849677e-6	2.565807316049054e-6
15.675	2.0804054678540083e-6	2.5535502954992173e-6
15.7	2.07147293274062e-6	2.541371220861309e-6
15.725	2.062591057710487e-6	2.5292694735185444e-6
15.75	2.053759485573499e-6	2.5172444407363754e-6
15.775	2.0449778621544783e-6	2.5052955155973343e-6
15.8	2.0362458362625784e-6	2.493422096936711e-6
15.825	2.027563059662495e-6	2.4816235892790326e-6
15.85	2.01892918704547e-6	2.4698994027753515e-6
15.875	2.010343876000168e-6	2.4582489531413156e-6
15.9	2.0018067869849844e-6	2.446671661596021e-6
15.925	1.993317583299478e-6	2.435166954801628e-6
15.95	1.9848759310770574e-6	2.423734264803736e-6
15.975	1.9764814991760685e-6	2.412373028972501e-6
16.	1.9681339592751984e-6	2.4010826899444904e-6
16.025	1.9598329857648898e-6	2.3898626955652607e-6
16.05	1.9515782557414694e-6	2.3787124988326503e-6
16.075	1.9433694489801887e-6	2.367631557840777e-6
16.1	1.935206247910206e-6	2.356619335724729e-6
16.125	1.9270883375889023e-6	2.3456753006059416e-6
16.15	1.919015405675567e-6	2.33479892553825e-6
16.175	1.9109871424071892e-6	2.3239896884546064e-6
16.2	1.903003240573625e-6	2.313247072114457e-6
16.225	1.8950633954925435e-6	2.3025705640517606e-6
16.25	1.887167304985822e-6	2.291959656523654e-6
16.275	1.8793146693546014e-6	2.281413846459741e-6
16.3	1.87150519135701e-6	2.270932635412004e-6
16.325	1.8637385761831345e-6	2.260515529505334e-6
16.35	1.8560145314332815e-6	2.2501620393886523e-6
16.375	1.848332766925171e-6	2.2398716801866417e-6
16.4	1.8406929947181904e-6	2.229643971452059e-6
16.425	1.8330949300528071e-6	2.2194784371186267e-6
16.45	1.8255382899380428e-6	2.2093746054544964e-6
16.475	1.8180227936802115e-6	2.1993320090162823e-6
16.5	1.8105481628605989e-6	2.1893501846036413e-6
16.525	1.803114121314657e-6	2.1794286732144107e-6
16.55	1.7957203951100143e-6	2.1695670200002827e-6
16.575	1.7883667125262468e-6	2.159764774223012e-6
16.6	1.7810528040334945e-6	2.1500214892111552e-6
16.625	1.7737784022718966e-6	2.140336722317326e-6
16.65	1.7665432420317217e-6	2.130710034875962e-6
16.675	1.7593470602326885e-6	2.121140992161599e-6
16.7	1.752189595904022e-6	2.1116291633476493e-6
16.725	1.7450705901655294e-6	2.10217412146566e-6
16.75	1.7379897862071397e-6	2.0927754433650696e-6
16.775	1.7309469292701323e-6	2.0834327096734376e-6
16.8	1.7239417666279835e-6	2.0741455047571455e-6
16.825	1.7169740475674945e-6	2.0649134166825682e-6
16.85	1.7100435233697453e-6	2.0557360371777035e-6
16.875	1.703149947292237e-6	2.046612961594256e-6
16.9	1.6962930745502496e-6	2.0375437888701692e-6
16.925	1.6894726622986166e-6	2.0285281214925988e-6
16.95	1.6826884696141556e-6	2.0195655654613225e-6
16.975	1.6759402574774474e-6	2.010655730252585e-6
17.	1.66922778961449e-6	2.001798228783357e-6
17.025	1.6625508290782148e-6	1.992992677376024e-6
17.05	1.6559091432836782e-6	1.984238695723484e-6
17.075	1.6493025006543694e-6	1.9755359068546545e-6
17.1	1.6427306714327438e-6	1.966883937100381e-6
17.125	1.6361934276620177e-6	1.9582824160597426e-6
17.15	1.629690543171367e-6	1.9497309765667555e-6
17.175	1.6232217935584e-6	1.941229254657455e-6
17.2	1.6167869561737998e-6	1.932776889537366e-6
17.225	1.610385810104743e-6	1.924373523549351e-6
17.25	1.6040181361599386e-6	1.916018802141824e-6
17.275	1.5976837168531186e-6	1.907712373837339e-6
17.3	1.591382336388161e-6	1.8994538902015373e-6
17.325	1.5851137806436204e-6	1.8912430058124535e-6
17.35	1.578877837157786e-6	1.8830793782301752e-6
17.375	1.5726742951132157e-6	1.8749626679668513e-6
17.4	1.5665029453223578e-6	1.8668925384570443e-6
17.425	1.5603635802127096e-6	1.8588686560284215e-6
17.45	1.5542559938124442e-6	1.8508906898727846e-6
17.475	1.548179981735852e-6	1.8429583120174262e-6
17.5	1.5421353411689162e-6	1.8350711972968175e-6
17.525	1.5361218708559273e-6	1.8272290233246158e-6
17.55	1.5301393710846675e-6	1.8194314704659906e-6
17.575	1.5241876436735546e-6	1.8116782218102652e-6
17.6	1.518266491956984e-6	1.8039689631438696e-6
17.625	1.51237572077273e-6	1.7963033829235965e-6
17.65	1.5065151364479393e-6	1.7886811722501653e-6
17.675	1.5006845467861892e-6	1.7811020248420777e-6
17.7	1.4948837610541753e-6	1.773565637009776e-6
17.725	1.489112589969089e-6	1.7660717076300865e-6
17.75	1.4833708456854517e-6	1.7586199381209532e-6
17.775	1.4776583417825232e-6	1.7512100324164554e-6
17.8	1.471974893251491e-6	1.7438416969421052e-6
17.825	1.4663203164836766e-6	1.7365146405904213e-6
17.85	1.4606944292572624e-6	1.7292285746967773e-6
17.875	1.4550970507260304e-6	1.7219832130155176e-6
17.9	1.44952800140633e-6	1.7147782716963427e-6
17.925	1.443987103165915e-6	1.7076134692609569e-6
17.95	1.4384741792117941e-6	1.7004885265799719e-6
17.975	1.4329890540785572e-6	1.693403166850074e-6
18.	1.4275315536163805e-6	1.686357115571439e-6
18.025	1.4221015049800705e-6	1.679350100525399e-6
18.05	1.4166987366176297e-6	1.6723818517523577e-6
18.075	1.4113230782586856e-6	1.6654521015299474e-6
18.1	1.4059743609033913e-6	1.6585605843514298e-6
18.125	1.4006524168118169e-6	1.6517070369043317e-6
18.15	1.3953570794923035e-6	1.6448911980493174e-6
18.175	1.3900881836913373e-6	1.6381128087992943e-6
18.2	1.3848455653823194e-6	1.631371612298747e-6
18.225	1.3796290617552518e-6	1.6246673538032948e-6
18.25	1.3744385112062353e-6	1.6179997806594787e-6
18.275	1.369273753326787e-6	1.6113686422847652e-6
18.3	1.3641346288938123e-6	1.6047736901477693e-6
18.325	1.3590209798592952e-6	1.598214677748693e-6
18.35	1.3539326493404776e-6	1.591691360599977e-6
18.375	1.3488694816090216e-6	1.5852034962071636e-6
18.4	1.3438313220824706e-6	1.5787508440499648e-6
18.425	1.3388180173128275e-6	1.5723331655635385e-6
18.45	1.333829414978458e-6	1.5659502241199648e-6
18.475	1.3288653638732723e-6	1.5596017850099248e-6
18.5	1.3239257138977507e-6	1.553287615424576e-6
18.525	1.3190103160494927e-6	1.5470074844376232e-6
18.55	1.3141190224136852e-6	1.5407611629875816e-6
18.575	1.3092516861539923e-6	1.534548423860234e-6
18.6	1.3044081615243702e-6	1.5283690416712716e-6
18.625	1.2995883037768777e-6	1.5222227928491244e-6
18.65	1.2947919692761832e-6	1.5161094556179737e-6
18.675	1.290019015409122e-6	1.5100288099809488e-6
18.7	1.2852693005961687e-6	1.5039806377034989e-6
18.725	1.2805426842823933e-6	1.4979647222969459e-6
18.75	1.2758390269293286e-6	1.4919808490022126e-6
18.775	1.2711581900062157e-6	1.4860288047737205e-6
18.8	1.2665000359811444e-6	1.4801083782634615e-6
18.825	1.2618644283133334e-6	1.4742193598052402e-6
18.85	1.2572512314440566e-6	1.4683615413990772e-6
18.875	1.2526603107893946e-6	1.4625347166957845e-6
18.9	1.2480915327310643e-6	1.4567386809816988e-6
18.925	1.2435447646091408e-6	1.4509732311635783e-6
18.95	1.2390198747134472e-6	1.4452381657536584e-6
18.975	1.2345167322759366e-6	1.4395332848548642e-6
19.	1.2300352074631824e-6	1.4338583901461775e-6
19.025	1.2255751713678361e-6	1.4282132848681616e-6
19.05	1.2211364960014466e-6	1.4225977738086319e-6
19.075	1.2167190542869451e-6	1.4170116632884804e-6
19.1	1.2123227200505641e-6	1.4114547611476493e-6
19.125	1.207947368014895e-6	1.4059268767312465e-6
19.15	1.2035928737913806e-6	1.400427820875811e-6
19.175	1.1992591138724244e-6	1.3949574058957182e-6
19.2	1.194945965624991e-6	1.3895154455697281e-6
19.225	1.1906533072826346e-6	1.384101755127672e-6
19.25	1.1863810181642943e-6	1.3787161512372786e-6
19.275	1.1821289777729301e-6	1.373358451991136e-6
19.3	1.1778970671187024e-6	1.368028476893789e-6
19.325	1.173685167832236e-6	1.362726046848969e-6
19.35	1.1694931623762298e-6	1.357450984146957e-6
19.375	1.1653209340382054e-6	1.352203112452074e-6
19.4	1.1611683669246159e-6	1.3469822567903063e-6
19.425	1.1570353459530828e-6	1.341788243537049e-6
19.45	1.1529217568466788e-6	1.3366209004049845e-6
19.475	1.148827486126521e-6	1.33148005643208e-6
19.5	1.1447524211062164e-6	1.326365541969707e-6
19.525	1.1406964498848535e-6	1.321277188670889e-6
19.55	1.1366594613404152e-6	1.31621482947866e-6
19.575	1.1326413451242971e-6	1.3111782986145496e-6
19.6	1.128641991653938e-6	1.3061674315671817e-6
19.625	1.1246612921078466e-6	1.30118206508099e-6
19.65	1.1206991384183514e-6	1.2962220371450472e-6
19.675	1.1167554232662792e-6	1.2912871869820105e-6
19.7	1.1128300400743389e-6	1.286377355037175e-6
19.725	1.1089228830018793e-6	1.2814923829676426e-6
19.75	1.105033846938027e-6	1.276632113631596e-6
19.775	1.1011628274969647e-6	1.2717963910776845e-6
19.8	1.0973097210109003e-6	1.2669850605345148e-6
19.825	1.0934744245252438e-6	1.2621979684002483e-6
19.85	1.0896568357923065e-6	1.2574349622323039e-6
19.875	1.0858568532661711e-6	1.2526958907371626e-6
19.9	1.082074376096712e-6	1.2479806037602767e-6
19.925	1.0783093041240454e-6	1.2432889522760766e-6
19.95	1.0745615378732086e-6	1.2386207883780824e-6
19.975	1.0708309785486947e-6	1.2339759652691105e-6
20.	1.0671175280290784e-6	1.229354337251579e-6

==> onepoint_c3_D0v16_term0.dat <==
0.1	0.0125440768473232
0.15	0.0077204669275925
0.2	0.0054136177852212
0.25	0.00408198542057612
0.3	0.00322464128554758
0.35	0.0026316043843916
0.4	0.00219996918614305
0.45	0.001873617752716
0.5	0.00161946113509474
0.55	0.00141678771368189
0.6	0.00125200573364395
0.65	0.00111584680959509
0.7	0.00100178649194861
0.75	0.00090510717550242
0.8	0.00082231871301596
0.85	0.00075078741819026
0.9	0.00068849123036931
0.95	0.00063385383993977
1.	0.00058562968689922
1.05	0.00054282258422509
1.1	0.00050462707542673
1.15	0.000470385477790512
1.2	0.000439555947313835
1.25	0.000411688416928172
1.3	0.00038640624392893
1.35	0.000363392054421995
1.4	0.000342376712094374
1.45	0.000323130639794596
1.5	0.000305456931895394
1.55	0.000289185843311855
1.6	0.000274170346346742
1.65	0.00026028252303508
1.7	0.000247410616626158
1.75	0.000235456606654413
1.8	0.000224334203025317
1.85	0.000213967177605874
1.9	0.000204287969354756
1.95	0.000195236512449518
2.	0.000186759247213558
2.05	0.000178808281663971
2.1	0.000171340677815036
2.15	0.000164317841853649
2.2	0.00015770500086526
2.25	0.000151470752518034
2.3	0.000145586676057948
2.35	0.000140026995207951
2.4	0.000134768285139309
2.45	0.000129789216997195
2.5	0.000125070334534727
2.55	0.000120593858288131
2.6	0.000116343513449009
2.65	0.000112304378186428
2.7	0.000108462749667483
2.75	0.000104806025436942
2.8	0.000101322598161159
2.85	0.000098001762030049
2.9	0.000094833629353734
2.95	0.00009180905609518
3.	0.000088919575253446
3.05	0.000086157337159187
3.1	0.000083515055869113
3.15	0.000080985960952813
3.2	0.000078563754056579
3.25	0.000076242569707219
3.3	0.000074016939886697
3.35	0.000071881761964742
3.4	0.000069832269631328
3.45	0.000067864006506449
3.5	0.000065972802150342
3.55	0.000064154750225184
3.6	0.000062406188589432
3.65	0.000060723681130664
3.7	0.000059104001164559
3.75	0.000057544116246743
3.8	0.000056041174260963
3.85	0.000054592490661844
3.9	0.000053195536763452
3.95	0.000051847928976219
4.	0.00005054741890509
4.05	0.0000492918842306657
4.1	0.0000480793203030043
4.15	0.0000469078323848392
4.2	0.0000457756284872107
4.25	0.0000446810127461368
4.3	0.0000436223792939241
4.35	0.0000425982065831649
4.4	0.0000416070521254468
4.45	0.0000406475476103616
4.5	0.0000397183943735906
4.55	0.0000388183591857138
4.6	0.0000379462703359586
4.65	0.0000371010139874285
4.7	0.000036281530782436
4.75	0.0000354868126784452
4.8	0.0000347158999968317
4.85	0.0000339678786682005
4.9	0.0000332418776593929
4.95	0.0000325370665685721

==> onepoint_c3_D0v16_term1.dat <==
0.1	0.0160632931
0.15	0.0098214212
0.2	0.006848541
0.25	0.00513862637
0.3	0.00404134251
0.35	0.0032846442
0.4	0.00273546304
0.45	0.00232136111
0.5	0.00199969847
0.55	0.0017438281
0.6	0.00153629021
0.65	0.00136519655
0.7	0.00122219052
0.75	0.00110123827
0.8	0.000997882
0.85	0.00090876236
0.9	0.000831303497
0.95	0.000763500007
1.	0.000703769256
1.05	0.000650847044
1.1	0.000603712462
1.15	0.000561532906
1.2	0.000523623231
1.25	0.000489415006
1.3	0.000458433083
1.35	0.000430277537
1.4	0.00040460961
1.45	0.000381140657
1.5	0.000359623381
1.55	0.00033984483
1.6	0.000321620747
1.65	0.000304790996
1.7	0.000289215818
1.75	0.000274772762
1.8	0.00026135414
1.85	0.000248864919
1.9	0.000237220958
1.95	0.000226347524
2.	0.000216178046
2.05	0.000206653056
2.1	0.000197719289
2.15	0.000189328918
2.2	0.000181438889
2.25	0.000174010362
2.3	0.000167008215
2.35	0.000160400626
2.4	0.000154158703
2.45	0.000148256162
2.5	0.000142669051
2.55	0.000137375502
2.6	0.000132355513
2.65	0.000127590765
2.7	0.000123064449
2.75	0.00011876112
2.8	0.000114666564
2.85	0.000110767684
2.9	0.000107052395
2.95	0.000103509529
3.	0.000100128754
3.05	0.000096900501
3.1	0.000093815894
3.15	0.000090866694
3.2	0.00008804524
3.25	0.000085344407
3.3	0.000082757557
3.35	0.0000802784994
3.4	0.0000779014579
3.45	0.0000756210359
3.5	0.0000734321872
3.55	0.0000713301889
3.6	0.000069310617
3.65	0.000067369324
3.7	0.0000655024181
3.75	0.0000637062448
3.8	0.0000619773698
3.85	0.0000603125628
3.9	0.0000587087838
3.95	0.0000571631692
4.	0.00005567302
4.05	0.0000542357906
4.1	0.0000528490784
4.15	0.000051510614
4.2	0.0000502182531
4.25	0.0000489699677
4.3	0.000047763839
4.35	0.0000465980502
4.4	0.0000454708803
4.45	0.0000443806979
4.5	0.0000433259561
4.55	0.0000423051866
4.6	0.0000413169956
4.65	0.0000403600591
4.7	0.0000394331188
4.75	0.0000385349782
4.8	0.000037664499
4.85	0.0000368205977
4.9	0.0000360022428
4.95	0.0000352084513

==> onepoint_c3_D0v16_term2.dat <==
0.1	0.0128454
0.15	0.00837073
0.2	0.0060464
0.25	0.004641444
0.3	0.003709672
0.35	0.003051686
0.4	0.002565455
0.45	0.002193563
0.5	0.00190133
0.55	0.001666631
0.6	0.001474719
0.65	0.001315407
0.7	0.001181449
0.75	0.001067554
0.8	0.000969777
0.85	0.000885122
0.9	0.000811274
0.95	0.000746417
1.	0.000689112
1.05	0.000638202
1.1	0.000592748
1.15	0.000551981
1.2	0.000515266
1.25	0.0004820728
1.3	0.0004519578
1.35	0.0004245461
1.4	0.0003995191
1.45	0.0003766045
1.5	0.0003555686
1.55	0.0003362094
1.6	0.0003183518
1.65	0.0003018434
1.7	0.0002865508
1.75	0.0002723569
1.8	0.0002591585
1.85	0.0002468644
1.9	0.0002353938
1.95	0.0002246747
2.	0.0002146429
2.05	0.000205241
2.1	0.0001964175
2.15	0.0001881262
2.2	0.0001803252
2.25	0.0001729768
2.3	0.000166047
2.35	0.0001595049
2.4	0.0001533222
2.45	0.0001474734
2.5	0.0001419351
2.55	0.0001366859
2.6	0.0001317064
2.65	0.0001269785
2.7	0.000122486
2.75	0.0001182135
2.8	0.0001141472
2.85	0.0001102743
2.9	0.0001065829
2.95	0.000103062
3.	0.0000997015
3.05	0.0000964919
3.1	0.0000934246
3.15	0.0000904914
3.2	0.0000876847
3.25	0.0000849976
3.3	0.0000824235
3.35	0.0000799564
3.4	0.0000775904
3.45	0.0000753203
3.5	0.0000731411
3.55	0.0000710482
3.6	0.000069037
3.65	0.0000671037
3.7	0.0000652442
3.75	0.0000634551
3.8	0.0000617328
3.85	0.0000600743
3.9	0.0000584764
3.95	0.0000569363
4.	0.0000554514
4.05	0.0000540192
4.1	0.0000526373
4.15	0.0000513033
4.2	0.0000500153
4.25	0.00004877107
4.3	0.00004756885
4.35	0.0000464068
4.4	0.00004528321
4.45	0.00004419645
4.5	0.000043145
4.55	0.00004212738
4.6	0.00004114223
4.65	0.00004018821
4.7	0.00003926408
4.75	0.00003836865
4.8	0.00003750079
4.85	0.00003665942
4.9	0.00003584351
4.95	0.00003505209

==> onepoint_c3_D0v16_terms.dat <==
0.1	0.112900807290036	0.095024688154937	-0.2599396841977
0.2	0.0487237617756827	0.0387446613897308	-0.064972463530135
0.3	0.0290223368104482	0.0220517573596113	-0.0269099976854794
0.4	0.0198000473243468	0.014458811176842	-0.0138142425084342
0.5	0.0145753586736938	0.0102667161377174	-0.0080048851546283
0.6	0.0112681953982278	0.0076758944524801	-0.0050181034346184
0.7	0.0090161827211997	0.0059510641277056	-0.00332568718932168
0.8	0.007400946927122	0.00474032617475888	-0.00229796487409925
0.9	0.0061964818977624	0.00385602227114114	-0.00164059770999393
1.	0.0052707153980794	0.00318984066388463	-0.00120273701441517
1.1	0.00454168262337912	0.00267536389686491	-0.00090143918859745
1.2	0.00395603547740887	0.002269864642726	-0.00068849030782114
1.3	0.00347768275939534	0.0019447645386044	-0.00053457084498506
1.4	0.00308141274671456	0.00168032177465674	-0.000421172248666944
1.5	0.00274913135800785	0.00146252258267561	-0.000336237340105807
1.6	0.00246754936929522	0.00128118516959628	-0.000271695795154542
1.7	0.00222670958028097	0.00112876143350938	-0.000222022021649459
1.8	0.00201902002352186	0.00099955650769228	-0.00018335258910149
1.9	0.00183860239160579	0.00088920660522215	-0.000152938412497521
2.	0.00168084260731246	0.00079432153250672	-0.000128792120654629
2.1	0.00154207439444469	0.00071223481775526	-0.000109456432241894
2.2	0.00141935237387053	0.00064082588486825	-0.00009384933722572
2.3	0.00131028665424959	0.00057839123570528	-0.000081157875487865
2.4	0.00121292044867312	0.00052354992160747	-0.000070764960481207
2.5	0.00112563829689038	0.000475173101528825	-0.000062197681443236
2.6	0.00104709638717132	0.000432330944867907	-0.000055090445974475
2.7	0.00097616905774201	0.000394252146038042	-0.0000491583541054167
2.8	0.00091190729364755	0.000360292732731137	-0.0000441777463401665
2.9	0.000853506220711	0.000329911802952323	-0.0000399718414481241
3.	0.00080027942037838	0.000302652483650975	-0.0000364000249525463
3.1	0.00075163846719807	0.000278126864202695	-0.00003334978095587
3.2	0.00070707650223148	0.000256003983579335	-0.0000307305768076004
3.3	0.00066615495220146	0.000236000182435401	-0.0000284692041820633
3.4	0.00062849272023647	0.000217871303435196	-0.0000265061662829171
3.5	0.00059375733324972	0.000201406346166064	-0.0000247928932275752
3.6	0.00056165764913596	0.000186422274619022	-0.0000232895621051958
3.7	0.00053193781576379	0.000172759744478373	-0.0000219633964817977
3.8	0.00050437224081161	0.000160279568838571	-0.000020787306820574
3.9	0.000478761382695087	0.000148859780321936	-0.000019738824882381
4.	0.000454928212168214	0.000138393177498694	-0.0000187992525307207
4.1	0.000432715224614775	0.000128785266702787	-0.0000179529727664513
4.2	0.000411981906782325	0.000119952528500682	-0.0000171869023146696
4.3	0.000392602580300609	0.00011182095141578	-0.0000164900479318388
4.4	0.000374464559002709	0.000104324787186621	-0.0000158531438132701
4.5	0.000357466568720819	0.000097405490326162	-0.00001526835702777
4.6	0.000341517387520081	0.000091010811546766	-0.0000147290472849729
4.7	0.000326534671786258	0.000085094020156149	-0.0000142295701442254
4.8	0.000312443939591351	0.000079613234981686	-0.0000137651148837338
4.9	0.000299177687628421	0.00007453084694839	-0.0000133315705611156
5.	0.000286674621966923	0.000069813019325949	-0.0000129254150385696
5.1	0.000274878986116006	0.000065429254006534	-0.0000125436227868691
5.2	0.000263739972538773	0.000061352014095313	-0.0000121835880763892
5.3	0.000253211205948461	0.000057556394667659	-0.0000118430614793202
5.4	0.000243250288526918	0.000054019834846289	-0.0000115200947142656
5.5	0.000233818398707946	0.000050721865421697	-0.0000112129959479487
5.6	0.000224879936419399	0.0000476438871289135	-0.0000109202965959844
5.7	0.000216402208723961	0.0000447689754332617	-0.0000106407105874803
5.8	0.000208355150675674	0.0000420817082961622	-0.0000103731156610915
5.9	0.000200711076947445	0.0000395680139078777	-0.0000101165255041864
6.	0.000193444460407319	0.0000372150358113938	-9.8700730490473e-6
6.1	0.000186531734348591	0.0000350110132051574	-9.6329930572407e-6
6.2	0.000179951115525968	0.0000329451745241013	-9.4046083055465e-6
6.3	0.000173682445533646	0.0000310076429698214	-9.1843302161583e-6
6.4	0.000167707048373324	0.0000291893506416478	-8.97159768919e-6
6.5	0.00016200760235359	0.0000274819650280481	-8.7659457810729e-6
6.6	0.000156568024715213	0.0000258778199586369	-8.5669464347509e-6
6.7	0.000151373367523063	0.0000243698553380087	-8.3742147768191e-6
6.8	0.000146409723605697	0.0000229515627185817	-8.1874042338661e-6
6.9	0.000141664141444347	0.000021616936365963	-8.0062007148714e-6
7.	0.000137124548051471	0.0000203604292017277	-7.8303197377866e-6
7.1	0.000132779678993272	0.0000191769130830591	-7.6595014664435e-6
7.2	0.000128619014810048	0.0000180616429449285	-7.4935097823654e-6
7.3	0.000124632723174872	0.0000170102243871695	-7.3321271275952e-6
7.4	0.000120811606206634	0.0000160185843394106	-7.1751541962096e-6
7.5	0.000117147052419757	0.0000150829444792247	-7.0224069726889e-6
7.6	0.000113630992849456	0.0000141997971114973	-6.8737153161048e-6
7.7	0.000110255860945799	0.0000133658832679878	-6.7289757218453e-6
7.8	0.000107014555868465	0.0000125781727821919	-6.5878785537605e-6
7.9	0.00010390040885916	0.0000118338461522257	-6.4504498878227e-6
8.	0.000100907152399783	0.0000111302780005782	-6.3165079686672e-6
8.1	0.0000980288918806	0.0000104650203493151	-6.1859281319623e-6
8.2	0.000095260079603036	9.8357949519641e-6	-6.0585942332433e-6
8.3	0.000092595490846574	9.2404724608706e-6	-5.9344026216201e-6
8.4	0.000090030201796381	8.6770658701389e-6	-5.8132524754826e-6
8.5	0.0000875595692361	8.1437188605313e-6	-5.6950475627619e-6
8.6	0.000085179211803006	7.6386961382808e-6	-5.5796966718423e-6
8.7	0.000082884992679382	7.1603745719792e-6	-5.4671130414659e-6
8.8	0.000080673003596083	6.7072350541377e-6	-5.3572143075343e-6
8.9	0.000078539550036121	6.2778550218473e-6	-5.2499211466935e-6
9.	0.000076481137536771	5.870901577463e-6	-5.1451583296758e-6
9.1	0.000074494458998257	5.4851251559899e-6	-5.0428535270006e-6
9.2	0.00007257638291562	5.1193536911081e-6	-4.94293736329168e-6
9.3	0.000070723942458061	4.77248723638463e-6	-4.8453433128378e-6
9.4	0.000068934325326958	4.44349300237733e-6	-4.75000732863062e-6
9.5	0.000067204864329964	4.13140077407335e-6	-4.65686783214827e-6
9.6	0.000065533028614194	3.83529867642543e-6	-4.56586544961833e-6
9.7	0.000063916415506543	3.55432925875844e-6	-4.47694289392763e-6
9.8	0.000062352742913751	3.28768587150762e-6	-4.39004493801492e-6
9.9	0.000060839842238916	3.0346093111252e-6	-4.30511820727705e-6
10.	0.000059375651774902	2.79438471149985e-6	-4.22211111035981e-6
10.1	0.000057958210538482	2.56633866121179e-6	-4.14097373857152e-6
10.2	0.000056585652512018	2.34983652941018e-6	-4.06165778710649e-6
10.3	0.000055256201262371	2.14427998296468e-6	-3.98411647558225e-6
10.4	0.00005396816490916	1.94910468006751e-6	-3.90830447683573e-6
10.5	0.000052719931416828	1.76377812640375e-6	-3.83417785100016e-6
10.6	0.00005150996418701	1.5877976812501e-6	-3.76169398449046e-6
10.7	0.000050336797929637	1.42068870193934e-6	-3.6908115339023e-6
10.8	0.0000491990348017786	1.2620035615529e-6	-3.62149976760481e-6
10.9	0.0000480953407539118	1.11131716890601e-6	-3.55370237277628e-6
11.	0.0000470244421449567	9.6822961098333e-7	-3.4873895094993e-6
11.1	0.0000459851225404675	8.3236209674526e-7	-3.42252442022771e-6
11.2	0.000044976219707789	7.0335628988526e-7	-3.35907138767523e-6
11.3	0.000043996622792951	5.8087308955603e-7	-3.29699558236223e-6
11.4	0.0000430452696659352	4.64591491427151e-7	-3.23626372217002e-6
11.5	0.0000421211444229964	3.54207523219675e-7	-3.17684239995878e-6
11.6	0.0000412232750355748	2.49433249411234e-7	-3.11869970612006e-6
11.7	0.0000403507311361038	1.49995840123475e-7	-3.06180519649596e-6
11.8	0.0000395026219317357	5.5636699639232e-8	-3.00612807644422e-6
11.9	0.0000386780942376724	-3.38893494958289e-8	-2.95163940402536e-6
12.	0.0000378763306223071	-1.18814831347848e-7	-2.89831017840262e-6
12.1	0.000037096547657185	-1.99360332453229e-7	-2.84611297037949e-6
12.2	0.0000363379942648957	-2.75735174005882e-7	-2.79502043424172e-6
12.3	0.00003559995015888	-3.48138041926481e-7	-2.74500588811219e-6
12.4	0.0000348817243693513	-4.16757578110193e-7	-2.6960444018932e-6
12.5	0.0000341826538498823	-4.81772936138933e-7	-2.64811046633041e-6
12.6	0.0000335021021599382	-5.4335430202904e-7	-2.60117996391338e-6
12.7	0.0000328394582183705	-6.0166338468519e-7	-2.55522897474601e-6
12.8	0.0000321941351238033	-6.5685387635444e-7	-2.5102343681592e-6
12.9	0.0000315655690377769	-7.0907188572519e-7	-2.46617410216053e-6
13.	0.0000309532181269067	-7.5845634536806e-7	-2.42302580412171e-6
13.1	0.0000303565615605438	-8.0513939514022e-7	-2.38076827339944e-6
13.2	0.0000297750985606594	-8.4924674315351e-7	-2.33938071689909e-6
13.3	0.0000292083475008896	-8.9089800571607e-7	-2.29884288633629e-6
13.4	0.0000286558450518771	-9.302070275978e-7	-2.25913503274908e-6
13.5	0.0000281171453702308	-9.6728218386379e-7	-2.22023791822654e-6
13.6	0.0000275918193285971	-1.00222666443725e-6	-2.18213279553029e-6
13.7	0.0000270794537844988	-1.03513874247225e-6	-2.14480139398226e-6
13.8	0.0000265796508857412	-1.06611202754374e-6	-2.10822590668882e-6
13.9	0.0000260920274103298	-1.09523570459356e-6	-2.07238897750697e-6
14.	0.0000256162141389673	-1.12259475950821e-6	-2.03727368877483e-6
14.1	0.0000251518552583213	-1.14827019214535e-6	-2.00286354946684e-6
14.2	0.0000246986077933633	-1.17233921757177e-6	-1.96914248332911e-6
14.3	0.0000242561410671868	-1.19487545622497e-6	-1.93609481765508e-6
14.4	0.0000238241361868048	-1.21594911366375e-6	-1.90370527248151e-6
14.5	0.0000234022855535234	-1.23562715052982e-6	-1.87195894980149e-6
14.6	0.0000229902923965674	-1.25397344330159e-6	-1.84084132350968e-6
14.7	0.0000225878703287166	-1.27104893638448e-6	-1.81033822892664e-6
14.8	0.0000221947429227833	-1.28691178604626e-6	-1.78043585366566e-6
14.9	0.0000218106433078314	-1.30161749667424e-6	-1.75112072766088e-6
15.	0.0000214353137841015	-1.31521904980026e-6	-1.72237971459048e-6
15.1	0.0000210685054556667	-1.3277670263116e-6	-1.69420000227031e-6
15.2	0.0000207099778799013	-1.3393097222395e-6	-1.66656909463842e-6
15.3	0.000020359498732896	-1.34989325849271e-6	-1.639474803023e-6
15.4	0.000020016843490003	-1.35956168487985e-6	-1.61290528629554e-6
15.5	0.0000196817951207431	-1.36835707874766e-6	-1.58684876510672e-6
15.6	0.0000193541437973461	-1.37631963852548e-6	-1.56129422035838e-6
15.7	0.0000190336866162411	-1.38348777248813e-6	-1.53623028901076e-6
15.8	0.0000187202273318479	-1.38989818296454e-6	-1.51164645801856e-6
15.9	0.0000184135761020604	-1.39558594628604e-6	-1.48753220370357e-6
16.	0.0000181135492448413	-1.40058458868002e-6	-1.46387714823012e-6
16.1	0.0000178199690053863	-1.40492615834236e-6	-1.44067117149464e-6
16.2	0.000017532663333338	-1.40864129389305e-6	-1.41790485943358e-6
16.3	0.0000172514656695641	-1.41175928942836e-6	-1.39556848691786e-6
16.4	0.0000169762147420371	-1.4143081563252e-6	-1.37365276856237e-6
16.5	0.0000167067543703786	-1.41631468199656e-6	-1.3521485149274e-6
16.6	0.0000164429332786547	-1.41780448574648e-6	-1.33104707106385e-6
16.7	0.0000161846049160313	-1.4188020718952e-6	-1.31033966701131e-6
16.8	0.0000159316272849167	-1.41933088029848e-6	-1.29001793280534e-6
16.9	0.0000156838627762422	-1.41941333441877e-6	-1.27007362326959e-6
17.	0.0000154411780115452	-1.41907088706261e-6	-1.25049873605127e-6
17.1	0.0000152034436915407	-1.41832406391797e-6	-1.23128521006469e-6
17.2	0.0000149705344508798	-1.41719250498926e-6	-1.21242569442832e-6
17.3	0.0000147423287188124	-1.41569500406808e-6	-1.19391244255325e-6
17.4	0.0000145187085854836	-1.4138495463041e-6	-1.17573825080207e-6
17.5	0.0000142995596736076	-1.41167334400691e-6	-1.15789600411685e-6
17.6	0.0000140847710152761	-1.40918287074943e-6	-1.14037869822792e-6
17.7	0.0000138742349336706	-1.4063938938666e-6	-1.12317955021028e-6
17.8	0.0000136678469294584	-1.40332150543077e-6	-1.10629189516891e-6
17.9	0.0000134655055716645	-1.3999801517785e-6	-1.08970926173975e-6
18.	0.0000132671123928211	-1.39638366166452e-6	-1.07342529594495e-6
18.1	0.0000130725717882053	-1.39254527310894e-6	-1.0574338102263e-6
18.2	0.0000128817909189877	-1.38847765900497e-6	-1.04172875590369e-6
18.3	0.0000126946796191191	-1.38419295154776e-6	-1.02630422410066e-6
18.4	0.0000125111503057967	-1.37970276552784e-6	-1.01115444200814e-6
18.5	0.0000123311178933429	-1.37501822063413e-6	-9.9627377020462e-7
18.6	0.0000121544997103791	-1.37014996259656e-6	-9.8165669872417e-7
18.7	0.0000119812154201153	-1.36510818351167e-6	-9.6729784360045e-7
18.8	0.0000118111869436518	-1.35990264117939e-6	-9.5319194449459e-7
18.9	0.000011644338386154	-1.35454267758249e-6	-9.3933386065472e-7
19.	0.0000114805959657803	-1.34903723653615e-6	-9.2571856873298e-7
19.1	0.0000113198879452498	-1.34339488054792e-6	-9.1234115946659e-7
19.2	0.0000111621445659324	-1.33762380697009e-6	-8.9919683503103e-7
19.3	0.0000110072979843863	-1.33173186321658e-6	-8.8628090557261e-7
19.4	0.0000108552822111726	-1.32572656173168e-6	-8.7358878776481e-7
19.5	0.000010706033051943	-1.31961509388073e-6	-8.6111600122075e-7
19.6	0.0000105594880506421	-1.31340434343352e-6	-8.4885816635172e-7
19.7	0.0000104155864347626	-1.30710089941614e-6	-8.3681100157822e-7
19.8	0.0000102742690625683	-1.30071106840065e-6	-8.2497032133092e-7
19.9	0.0000101354783722031	-1.29424088625897e-6	-8.1333203331339e-7

==> quench_c10_t0.dat <==
0	1
0.1	1
0.2	1
0.3	1
0.4	1
0.5	1
0.6	1
0.7	1
0.8	1
0.9	1
1.	1
1.1	1
1.2	1
1.3	1
1.4	1
1.5	1
1.6	1
1.7	1
1.8	1
1.9	1
2.	1
2.1	1
2.2	1
2.3	1
2.4	1
2.5	1
2.6	1
2.7	1
2.8	1
2.9	1
3.	1
3.1	1
3.2	1
3.3	1
3.4	1
3.5	1
3.6	1
3.7	1
3.8	1
3.9	1
4.	1
4.1	1
4.2	1
4.3	1
4.4	1
4.5	1
4.6	1
4.7	1
4.8	1
4.9	1

==> quench_c10_t0v025.dat <==
0.01	0.1934876
0.02	0.237948
0.03	0.2812976
0.04	0.3235716
0.05	0.3648049
0.06	0.4050337
0.07	0.4442963
0.08	0.4826202
0.09	0.5200497
0.1	0.5566143
0.11	0.5923477
0.12	0.6272819
0.13	0.6614475
0.14	0.6948747
0.15	0.7275916
0.16	0.7596257
0.17	0.7910031
0.18	0.821749
0.19	0.8518877
0.2	0.8814425
0.21	0.9104394
0.22	0.9388928
0.23	0.966824
0.24	0.9942604
0.25	1.021218
0.26	1.047716
0.27	1.0737729
0.28	1.0994062
0.29	1.1246332
0.3	1.1494698
0.31	1.1739313
0.32	1.198031
0.33	1.221783
0.34	1.2451976
0.35	1.2682838
0.36	1.2910487
0.37	1.3134967
0.38	1.3356288
0.39	1.3574437
0.4	1.3789352
0.41	1.4000935
0.42	1.420904
0.43	1.4413464
0.44	1.4613953
0.45	1.4810188
0.46	1.5001791
0.47	1.5188308
0.48	1.5369215
0.49	1.5543915
0.5	1.5711732
0.51	1.5871913
0.52	1.6023629
0.53	1.6165974
0.54	1.6297973
0.55	1.641858
0.56	1.6526693
0.57	1.6621155
0.58	1.6700767
0.59	1.6764305
0.6	1.6810526
0.61	1.6838193
0.62	1.6846088
0.63	1.6833037
0.64	1.6797929
0.65	1.6739744
0.66	1.6657575
0.67	1.6550657
0.68	1.6418392
0.69	1.6260381
0.7	1.6076446
0.71	1.5866662
0.72	1.5631375
0.73	1.5371232
0.74	1.5087197
0.75	1.4780568
0.76	1.4452989
0.77	1.4106459
0.78	1.374333
0.79	1.3366305
0.8	1.2978425
0.81	1.2583054
0.82	1.2183829
0.83	1.1784662
0.84	1.1389668
0.85	1.1003117
0.86	1.0629397
0.87	1.027291
0.88	0.9938025
0.89	0.9628992
0.9	0.9349858
0.91	0.9104382
0.92	0.8895949
0.93	0.8727483
0.94	0.8601367
0.95	0.8519364
0.96	0.8482539
0.97	0.8491215
0.98	0.8544915
0.99	0.8642334
1.	0.8781317
1.01	0.8958869
1.02	0.9171171
1.03	0.9413626
1.04	0.9680926
1.05	0.9967135
1.06	1.0265798
1.07	1.0570068
1.08	1.0872851
1.09	1.11669648
1.1	1.1445313
1.11	1.170106
1.12	1.1927815
1.13	1.2119813
1.14	1.2272083
1.15	1.2380613
1.16	1.2442484
1.17	1.2455988
1.18	1.2420716
1.19	1.2337606
1.2	1.220896
1.21	1.2038414
1.22	1.1830875
1.23	1.1592398
1.24	1.1330039
1.25	1.1051662
1.26	1.0765709
1.27	1.04809431
1.28	1.02061756
1.29	0.99499708
1.3	0.9720355
1.31	0.9524532
1.32	0.9368612
1.33	0.925738
1.34	0.9194092
1.35	0.91803282
1.36	0.92159044
1.37	0.92988413
1.38	0.9425407
1.39	0.9590229
1.4	0.9786467
1.41	1.0006065
1.42	1.0240041
1.43	1.04788402
1.44	1.07127132
1.45	1.09321123
1.46	1.1128097
1.47	1.1292717
1.48	1.1419367
1.49	1.1503088
1.5	1.1540803
1.51	1.15314732
1.52	1.14761658
1.53	1.13780219
1.54	1.1242129
1.55	1.1075297
1.56	1.0885745
1.57	1.06827156
1.58	1.04760278
1.59	1.0275596
1.6	1.00909327
1.61	0.99306657
1.62	0.98020884
1.63	0.97107786
1.64	0.96602987
1.65	0.9652003
1.66	0.96849599
1.67	0.9756001
1.68	0.98598955
1.69	0.99896436
1.7	1.01368756
1.71	1.0292334
1.72	1.04464145
1.73	1.05897335
1.74	1.07136881
1.75	1.0810975
1.76	1.0876035
1.77	1.09053916
1.78	1.0897865
1.79	1.0854639
1.8	1.07791781
1.81	1.06769954
1.82	1.05552834
1.83	1.04224312
1.84	1.02874575
1.85	1.01593965
1.86	1.00466797
1.87	0.99565548
1.88	0.98945846
1.89	0.98642622
1.9	0.98667729
1.91	0.99009211
1.92	0.99632314
1.93	1.0048218
1.94	1.01488051
1.95	1.02568688
1.96	1.03638601
1.97	1.04614623
1.98	1.0542232
1.99	1.06001735
2.	1.06311983
2.01	1.06334346
2.02	1.06073566
2.03	1.05557235
2.04	1.04833307
2.05	1.03965912
2.06	1.0302982
2.07	1.02104009
2.08	1.01264877
2.09	1.00579694
2.1	1.00100862
2.11	0.99861492
2.12	0.99872714
2.13	1.00122967
2.14	1.00579344
2.15	1.01190888
2.16	1.01893541
2.17	1.02616293
2.18	1.03287963
2.19	1.03843939
2.2	1.04232348
2.21	1.04418789
2.22	1.04389503
2.23	1.04152414
2.24	1.03736012
2.25	1.03186193
2.26	1.02561323
2.27	1.01926175
2.28	1.01345032
2.29	1.0087509
2.3	1.00560552
2.31	1.00428157
2.32	1.00484599
2.33	1.00716128
2.34	1.01090365
2.35	1.01560138
2.36	1.02068926
2.37	1.0255729
2.38	1.02969575
2.39	1.03260129
2.4	1.03398326
2.41	1.03371808
2.42	1.03187592
2.43	1.02870892
2.44	1.02461823
2.45	1.02010356
2.46	1.01570164
2.47	1.0119208
2.48	1.00917974
2.49	1.007758
2.5	1.00776405
2.51	1.00912604
2.52	1.01160336
2.53	1.01482132
2.54	1.0183216
2.55	1.02162299
2.56	1.0242843
2.57	1.02596129
2.58	1.02644968
2.59	1.02571039
2.6	1.02386986
2.61	1.02120051
2.62	1.01807952
2.63	1.01493632
2.64	1.01219115
2.65	1.01019709
2.66	1.00919199
2.67	1.00926742
2.68	1.01035881
2.69	1.01225804
2.7	1.01464669
2.71	1.01714462
2.72	1.01936699
2.73	1.02098101
2.74	1.02175414
2.75	1.02158649
2.76	1.02052277
2.77	1.01874215
2.78	1.01652771
2.79	1.01422047
2.8	1.01216518
2.81	1.01065648
2.82	1.00989387
2.83	1.00995248
2.84	1.01077423
2.85	1.01218042
2.86	1.01390373
2.87	1.01563394
2.88	1.01706989
2.89	1.01796905
2.9	1.01818631
2.91	1.01769587
2.92	1.01659251
2.93	1.01507249
2.94	1.01339736
2.95	1.01184729
2.96	1.01067205
2.97	1.01004823
2.98	1.01005008
2.99	1.01063905
3.	1.01167349
3.01	1.01293671
3.02	1.01417789
3.03	1.01515847
3.04	1.01569526
3.05	1.01569265
3.06	1.01515787
3.07	1.0141969
3.08	1.012991957
3.09	1.0117651
3.1	1.01073508
3.11	1.01007569
3.12	1.00988365
3.13	1.01016212
3.14	1.0108227
3.15	1.011705311
3.16	1.0126118
3.17	1.01334626
3.18	1.01375414
3.19	1.01375208
3.2	1.01334273
3.21	1.01261174
3.22	1.011707969
3.23	1.01081092
3.24	1.01009275
3.25	1.00968258
3.26	1.00964064
3.27	1.00994755
3.28	1.01051068
3.29	1.01118603
3.3	1.01181057
3.31	1.012238
3.32	1.012370002
3.33	1.01217627
3.34	1.01169919
3.35	1.01104229
3.36	1.01034545
3.37	1.0097525
3.38	1.00937881
3.39	1.00928606
3.4	1.00946982
3.41	1.00986261
3.42	1.01035137
3.43	1.01080504
3.44	1.01110565
3.45	1.01117557
3.46	1.01099457
3.47	1.01060284
3.48	1.010089584
3.49	1.00957007
3.5	1.00915708
3.51	1.008933622
3.52	1.00893359
3.53	1.00913497
3.54	1.00946701
3.55	1.00982922
3.56	1.01011733
3.57	1.01024953
3.58	1.01018632
3.59	1.00993923
3.6	1.00956622
3.61	1.00915539
3.62	1.00880135
3.63	1.00858054
3.64	1.00853192
3.65	1.00864802
3.66	1.0088784
3.67	1.00914439
3.68	1.00936092
3.69	1.00945951
3.7	1.00940612
3.71	1.00920921
3.72	1.0089161
3.73	1.00859874
3.74	1.00833317
3.75	1.008178393
3.76	1.00816054
3.77	1.00826667
3.78	1.008449663
3.79	1.00864259
3.8	1.00877832
3.81	1.00880863
3.82	1.00871734
3.83	1.0085239
3.84	1.00827662
3.85	1.00803761
3.86	1.00786427
3.87	1.00779257
3.88	1.00782715
3.89	1.00794108
3.9	1.00808492
3.91	1.00820229
3.92	1.00824707
3.93	1.00819703
3.94	1.00805975
3.95	1.007869286
3.96	1.00767482
3.97	1.00752497
3.98	1.00745273
3.99	1.00746571
4.	1.00754464
4.01	1.00765032
4.02	1.0077367
4.03	1.007765712
4.04	1.00771916
4.05	1.00760386
4.06	1.007448554
4.07	1.00729387
4.08	1.00717869
4.09	1.00712751
4.1	1.00714288
4.11	1.007205394
4.12	1.00728085
4.13	1.00733218
4.14	1.00733199
4.15	1.00727138
4.16	1.00716235
4.17	1.00703294
4.18	1.00691715
4.19	1.00684301
4.2	1.0068232
4.21	1.00685118
4.22	1.00690412
4.23	1.00695148
4.24	1.00696595
4.25	1.00693297
4.26	1.00685541
4.27	1.006751932
4.28	1.00664975
4.29	1.00657458
4.3	1.00654143
4.31	1.00654954
4.32	1.006583265
4.33	1.00661832
4.34	1.00663099
4.35	1.00660687
4.36	1.00654584
4.37	1.006461592
4.38	1.00637603
4.39	1.00631073
4.4	1.00627883
4.41	1.00628036
4.42	1.00630272
4.43	1.00632593
4.44	1.00633057
4.45	1.00630522
4.46	1.00625021
4.47	1.006178217
4.48	1.00610766
4.49	1.00605572
4.5	1.00603159
4.51	1.00603315
4.52	1.00604823
4.53	1.00605986
4.54	1.006053203
4.55	1.0060215
4.56	1.00596845
4.57	1.00590635
4.58	1.00585073
4.59	1.005813897
4.6	1.00579999
4.61	1.005803564
4.62	1.00581224
4.63	1.00581209
4.64	1.00579352
4.65	1.00575511
4.66	1.005703941
4.67	1.00565223
4.68	1.00561195
4.69	1.00558977
4.7	1.00558437
4.71	1.00558733
4.72	1.00558705
4.73	1.005573858
4.74	1.00554429
4.75	1.00550216
4.76	1.0054567
4.77	1.00541837
4.78	1.00539395
4.79	1.0053839
4.8	1.00538231
4.81	1.00537977
4.82	1.005367759
4.83	1.00534246
4.84	1.0053063
4.85	1.00526659
4.86	1.00523205
4.87	1.00520856
4.88	1.00519683
4.89	1.005192143
4.9	1.00518676
4.91	1.005173687
4.92	1.00514989
4.93	1.005117551
4.94	1.00508286
4.95	1.00505288
4.96	1.00503218
4.97	1.00502079
4.98	1.0050143
4.99	1.00500623
5.	1.004991189

==> quench_c10_t0v05.dat <==
0.025	0.21841549
0.05	0.29345461
0.075	0.36437933
0.1	0.4313014
0.125	0.494402
0.15	0.5539081
0.175	0.6100746
0.2	0.6631702
0.225	0.7134683
0.25	0.7612375
0.275	0.8067367
0.3	0.8502117
0.325	0.8918908
0.35	0.9319828
0.375	0.9706744
0.4	1.0081286
0.425	1.0444825
0.45	1.0798453
0.475	1.1142963
0.5	1.1478826
0.525	1.180617
0.55	1.2124757
0.575	1.2433965
0.6	1.2732773
0.625	1.3019749
0.65	1.3293052
0.675	1.3550443
0.7	1.3789305
0.725	1.4006688
0.75	1.4199367
0.775	1.4363924
0.8	1.4496849
0.825	1.4594662
0.85	1.4654065
0.875	1.4672093
0.9	1.4646302
0.925	1.4574944
0.95	1.4457156
0.975	1.4293135
1.	1.4084289
1.025	1.383336
1.05	1.3544502
1.075	1.32233
1.1	1.2876727
1.125	1.2513016
1.15	1.2141462
1.175	1.1772132
1.2	1.1415504
1.225	1.1082036
1.25	1.07816821
1.275	1.0523387
1.3	1.0314575
1.325	1.0160671
1.35	1.0064703
1.375	1.00269961
1.4	1.00450138
1.425	1.01133643
1.45	1.0223991
1.475	1.0366557
1.5	1.0529008
1.525	1.06983016
1.55	1.08612455
1.575	1.10054055
1.6	1.1120003
1.625	1.1196731
1.65	1.1230419
1.675	1.12194611
1.7	1.11659679
1.725	1.1075603
1.75	1.0957095
1.775	1.08214502
1.8	1.06809357
1.825	1.05479057
1.85	1.04335959
1.875	1.03470028
1.9	1.02939782
1.925	1.02766434
1.95	1.02932074
1.975	1.0338223
2.	1.04032691
2.025	1.04779905
2.05	1.05513791
2.075	1.06131412
2.1	1.06549767
2.125	1.06715987
2.15	1.06613498
2.175	1.06263206
2.2	1.0571946
2.225	1.05061271
2.25	1.04380027
2.275	1.03765506
2.3	1.03292321
2.325	1.0300894
2.35	1.02931047
2.375	1.03040359
2.4	1.03289105
2.425	1.03609415
2.45	1.03925964
2.475	1.04169621
2.5	1.04289626
2.525	1.04262038
2.55	1.04092901
2.575	1.03815558
2.6	1.03482708
2.625	1.0315485
2.65	1.02887533
2.675	1.02720058
2.7	1.02668017
2.725	1.027212
2.75	1.0284724
2.775	1.03000058
2.8	1.031311
2.825	1.03200696
2.85	1.03186866
2.875	1.03089527
2.9	1.02929195
2.925	1.02740637
2.95	1.02563239
2.975	1.02430622
3.	1.02362258
3.025	1.0235923
3.05	1.02405147
3.075	1.0247179
3.1	1.02527762
3.125	1.0254758
3.15	1.02518596
3.175	1.02443803
3.2	1.02339854
3.225	1.02231076
3.25	1.02141469
3.275	1.02087253
3.3	1.02072282
3.325	1.02087683
3.35	1.02115637
3.375	1.02135891
3.4	1.02132703
3.425	1.02099841
3.45	1.02042025
3.475	1.01972455
3.5	1.01907505
3.525	1.01860607
3.55	1.0183759
3.575	1.01835118
3.6	1.0184265
3.625	1.01846996
3.65	1.01837597
3.675	1.01810424
3.7	1.01769047
3.725	1.01722595
3.75	1.01681598
3.775	1.01653544
3.8	1.0164
3.825	1.01636422
3.85	1.01634584
3.875	1.01626425
3.9	1.01607558
3.925	1.01578904
3.95	1.01545837
3.975	1.0151537
4.	1.014928
4.025	1.0147939
4.05	1.01472114
4.075	1.01465467
4.1	1.014543214
4.125	1.01436398
4.15	1.01413135
4.175	1.01388648
4.2	1.01367414
4.225	1.01351947
4.25	1.01341669
4.275	1.01333476
4.3	1.01323594
4.325	1.01309653
4.35	1.01291833
4.375	1.01272543
4.4	1.01254886
4.425	1.01240869
4.45	1.01230365
4.475	1.01221383
4.5	1.01211378
4.525	1.0119878
4.55	1.0118383
4.575	1.01168263
4.6	1.011541295
4.625	1.01142516
4.65	1.01132966
4.675	1.01123903
4.7	1.01113716
4.725	1.01101778
4.75	1.01088755
4.775	1.01076048
4.8	1.01064815
4.825	1.01055231
4.85	1.01046463
4.875	1.010373218
4.9	1.01027101
4.925	1.01016009
4.95	1.01004937
4.975	1.00994768
5.	1.00985757

==> quench_c10_t0v1.dat <==
0.05	0.24314549224435945829
0.1	0.37258568819625373237
0.15	0.48608839800975192586
0.2	0.58446302607225706967
0.25	0.66922380505538747756
0.3	0.74217051690698604792
0.35	0.80513541869575247956
0.4	0.85983845345790292413
0.45	0.90781153856292818525
0.5	0.95036569796585469855
0.55	0.9885837556294585608
0.6	1.02332745133096996563
0.65	1.05525203407100700314
0.7	1.08482423242596970147
0.75	1.112341411823840287
0.8	1.1379509911670389403
0.85	1.1616699973430533499
0.9	1.1834051117661807284
0.95	1.2029737882993758809
1.	1.2201270467454473382
1.05	1.234574402807528811
1.1	1.24601110830008457247
1.15	1.2541474687746169869
1.2	1.258739510295230122
1.25	1.259619724535028479
1.3	1.2567260869195833904
1.35	1.2501270850051846013
1.4	1.2400401926556468936
1.45	1.2268411620948204525
1.5	1.2110617553132219268
1.55	1.1933741521745120505
1.6	1.1745612720352013034
1.65	1.1554735948591969651
1.7	1.1369746708012428138
1.75	1.11987920230428524328
1.8	1.10488914877726610296
1.85	1.09253447976488367363
1.9	1.08312572015085354842
1.95	1.07672506039953387416
2.	1.07314140615434875025
2.05	1.07195231505014297432
2.1	1.07255249294381301846
2.15	1.07422476691633655999
2.2	1.07622575764606023535
2.25	1.07787548419861329518
2.3	1.07863849759950948858
2.35	1.0781843747336087997
2.4	1.07641776443178535833
2.45	1.0734725385404523624
2.5	1.06967040661691396352
2.55	1.06545065091002398031
2.6	1.06128321482372725072
2.65	1.05758098815619814688
2.7	1.05462778667738290015
2.75	1.05253577074597703709
2.8	1.05124017572746679794
2.85	1.05053131004022257571
2.9	1.05011551998992619946
2.95	1.04969020552061640238
3.	1.04901476167605169358
3.05	1.04796055047989047777
3.1	1.04652859818656541863
3.15	1.04483236301226680373
3.2	1.04305235305276912556
3.25	1.04137692588127103375
3.3	1.03994699545135564688
3.35	1.03882048046489725382
3.4	1.03796563325692040233
3.45	1.03728294989477360498
3.5	1.03664623719530840411
3.55	1.03594766034908960364
3.6	1.03513119176732594519
3.65	1.03420394044243203962
3.7	1.03322347464050625391
3.75	1.03226820066573057563
3.8	1.03140371222888077959
3.85	1.03065856506052888297
3.9	1.03001808721478544217
3.95	1.02943675985601823124
4.	1.02886190056499102646
4.05	1.02825719756491795672
4.1	1.02761576978500206917
4.15	1.02695811564056712264
4.2	1.02631771657899586345
4.25	1.02572259669369024202
4.3	1.02518223815698900529
4.35	1.02468562997844637256
4.4	1.02421000105552078415
4.45	1.02373433494711711721
4.5	1.02324990415407416425
4.55	1.0227625456532071241
4.6	1.02228654712679639049
4.65	1.02183473671293185348
4.7	1.02141099643929370576
4.75	1.02100924827550565747
4.8	1.02061860048464760419
4.85	1.02023062918286411274
4.9	1.01984395168263502757
4.95	1.01946358246865138215

==> quench_c10_t0v2.dat <==
0.05	0.20177431012406252407
0.1	0.33714496150947907041
0.15	0.45466306931971681055
0.2	0.55500974748097889139
0.25	0.63967453172883277948
0.3	0.71050489243234864659
0.35	0.76943087726807286431
0.4	0.81830532127355094112
0.45	0.85881893385286035818
0.5	0.89246272344635832372
0.55	0.92051933341089329638
0.6	0.94407113580321560471
0.65	0.96401721464084233777
0.7	0.98109426979905388757
0.75	0.99589841253441512502
0.8	1.00890610288140054024
0.85	1.02049330727285517474
0.9	1.03095247755813228665
0.95	1.04050727115876765129
1.	1.04932511590771611908
1.05	1.0575278195950335161
1.1	1.06520046545354054253
1.15	1.07239884218753440907
1.2	1.07915564479012838172
1.25	1.08548565944298445239
1.3	1.09139011803640330279
1.35	1.09686037878913606725
1.4	1.10188106129029935766
1.45	1.10643273802598550887
1.5	1.11049426084900179885
1.55	1.11404478004084289376
1.6	1.11706549571352159882
1.65	1.1195411662681451406
1.7	1.12146138640852027024
1.75	1.12282163773567784101
1.8	1.12362410816071446019
1.85	1.1238782722067768215
1.9	1.1236012226530622557
1.95	1.12281774480331309038
2.	1.12156012779138224357
2.05	1.11986771255652875722
2.1	1.11778618314275616558
2.15	1.11536661642395525467
2.2	1.11266431476384730913
2.25	1.10973745593557671288
2.3	1.10664560422785391475
2.35	1.10344813538226182516
2.4	1.10020263515314156587
2.45	1.09696333619478317642
2.5	1.09377966006789949242
2.55	1.09069492994526096652
2.6	1.08774531477973415101
2.65	1.08495905718421341943
2.7	1.08235602521431491371
2.75	1.07994761306681321016
2.8	1.07773699809469263685
2.85	1.07571974244130071969
2.9	1.07388470815258314077
2.95	1.07221523613527340968
3.	1.07069052312367547645
3.05	1.06928711819617354295
3.1	1.06798045247070415671
3.15	1.06674631326059763686
3.2	1.06556217766644938492
3.25	1.06440833034049188272
3.3	1.06326870551361698079
3.35	1.06213141334762805063
3.4	1.06098893383756250649
3.45	1.05983798605203523356
3.5	1.0586791044543188986
3.55	1.05751597533922933062
3.6	1.0563546031480905224
3.65	1.05520238703156655235
3.7	1.05406719149035791046
3.75	1.05295649086893372497
3.8	1.0518766562747085893
3.85	1.05083243624356109465
3.9	1.04982666091631109316
3.95	1.0488601758564043263
4.	1.0479319884029927426
4.05	1.04703958906950737275
4.1	1.04617939511109433829
4.15	1.04534725457082886977
4.2	1.04453894767885244659
4.25	1.04375062834106830576
4.3	1.04297916064918300747
4.35	1.04222232213409504284
4.4	1.04147886458127312429
4.45	1.04074844209207761435
4.5	1.04003143226538477527
4.55	1.03932868787650020578
4.6	1.03864126194271036385
4.65	1.03797014817367960544
4.7	1.0373160720338188716
4.75	1.03667935635839686402
4.8	1.03605987164796949533
4.85	1.03545706709357054844
4.9	1.03487006626134248071
4.95	1.03429780296655823628

==> quench_c10_t0v3.dat <==
0.05	0.185180266775246005099
0.1	0.324264139202533453487
0.15	0.444602562991884523956
0.2	0.546954109201938343063
0.25	0.632884472557505389162
0.3	0.704313747326260018027
0.35	0.763239917324929006267
0.4	0.81157866795563242525
0.45	0.851078579772035991263
0.5	0.883283977917354035741
0.55	0.909526874689537244359
0.6	0.930935754241612149054
0.65	0.948453262492629049639
0.7	0.9628577865186832288
0.75	0.97478586317614499319
0.8	0.98475364703717361885
0.85	0.99317650346321690077
0.9	1.00038632061420605228
0.95	1.0066464561662068375
1.	1.01216442058193862952
1.05	1.01710249684444059264
1.1	1.02158653904822685276
1.15	1.0257132008420955424
1.2	1.02955583374431314531
1.25	1.03316927406822393937
1.3	1.03659371145256659891
1.35	1.03985780534878320773
1.4	1.04298119033341138906
1.45	1.0459764878691338874
1.5	1.04885092159885117676
1.55	1.05160761551735914206
1.6	1.05424663930104290613
1.65	1.0567658524529629188
1.7	1.0591615884553698234
1.75	1.06142921152218934294
1.8	1.06356357153230872416
1.85	1.06555937704810558049
1.9	1.06741150176063620913
1.95	1.06911523606257936638
2.	1.07066649257141074454
2.05	1.0720619721741307551
2.1	1.07329929543028030527
2.15	1.07437710286083154002
2.2	1.07529512669208871658
2.25	1.07605423595451126419
2.3	1.07665645640544953525
2.35	1.07710496650943094856
2.4	1.07740407063335452213
2.45	1.07755915066489978845
2.5	1.07757659741219281008
2.55	1.07746372336533337872
2.6	1.0772286586716329325
2.65	1.07688023247362242486
2.7	1.07642784206057889217
2.75	1.07588131257024154946
2.8	1.0752507502286911102
2.85	1.0745463923158767334
2.9	1.07377845717687499452
2.95	1.07295699765202333577
3.	1.07209176126289643167
3.05	1.07119206035937541966
3.1	1.07026665520324382375
3.15	1.06932365263732552821
3.2	1.06837042257186589677
3.25	1.06741353402157186973
3.3	1.06645871186144190941
3.35	1.0655108148548851583
3.4	1.06457383486442428341
3.45	1.06365091650663979083
3.5	1.06274439588352929739
3.55	1.06185585643710383757
3.6	1.06098619945699477228
3.65	1.06013572634435532845
3.7	1.05930422941842954078
3.75	1.05849108785965434515
3.8	1.05769536532464259181
3.85	1.05691590584753488337
3.9	1.0561514248562925891
3.95	1.05540059247231387001
4.	1.05466210671179194272
4.05	1.05393475474631799787
4.1	1.05321746098243937755
4.15	1.05250932135582157788
4.2	1.05180962387398623073
4.25	1.05111785605071251686
4.3	1.05043370042504594275
4.35	1.04975701982169333127
4.4	1.04908783436554362364
4.45	1.04842629249554408322
4.5	1.04777263832383743684
4.55	1.04712717765438855007
4.6	1.04649024481861765964
4.65	1.04586217221852325907
4.7	1.04524326411155467651
4.75	1.04463377575221719845
4.8	1.04403389855241422732
4.85	1.04344375146640049017
4.9	1.04286337837656593753
4.95	1.04229275087974540221

==> quench_c10_t0v5.dat <==
0.05	0.17286150031618174326
0.1	0.314978876306241907577
0.15	0.437662041840036661869
0.2	0.541762195873743264203
0.25	0.628925343200541468104
0.3	0.701140780738755229399
0.35	0.760465866700060939628
0.4	0.808867102515728322834
0.45	0.848136536060780893935
0.5	0.879855729554794553498
0.55	0.905388712890728924144
0.6	0.925891665074253288491
0.65	0.942331387440101215735
0.7	0.955507557977767723254
0.75	0.966075714255718419543
0.8	0.97456920414405354494
0.85	0.981419179763189629743
0.9	0.986972237935899502535
0.95	0.991505631890038956551
1.	0.995240164304996252411
1.05	0.998350969029666642119
1.1	1.000976430427916628971
1.15	1.003225497080415729671
1.2	1.00518363483452184539
1.25	1.006917642230575105533
1.3	1.008479525001349936277
1.35	1.009909599206918572112
1.4	1.011238966683440011204
1.45	1.012491482926831527388
1.5	1.013685316759234283299
1.55	1.014834183220501748181
1.6	1.015948315955306598669
1.65	1.017035232682475928011
1.7	1.01810033684234305308
1.75	1.019147389917227298074
1.8	1.020178881920818015291
1.85	1.021196321891552149476
1.9	1.0222004656714948649
1.95	1.02319149460625048381
2.	1.02416915589405150497
2.05	1.02513287300215000173
2.1	1.02608183273917349095
2.15	1.02701505412747747203
2.2	1.02793144308184170225
2.25	1.02882983600713955207
2.3	1.0297090347272098428
2.35	1.03056783460953187778
2.4	1.03140504732311947628
2.45	1.03221951933462575086
2.5	1.03301014698964668847
2.55	1.03377588882656312561
2.6	1.03451577561630909034
2.65	1.03522891850324587685
2.7	1.03591451553204141853
2.75	1.03657185677697675684
2.8	1.03720032823862586261
2.85	1.03779941463462268844
2.9	1.03836870118329534068
2.95	1.03890787445900259746
3.	1.03941672238423898739
3.05	1.0398951334145530402
3.1	1.04034309496692047429
3.15	1.04076069113953413121
3.2	1.04114809977030052692
3.25	1.04150558888209508532
3.3	1.04183351256456087305
3.35	1.04213230634456168791
3.4	1.04240248210001325354
3.45	1.04264462257446026276
3.5	1.04285937555223939496
3.55	1.04304744775619631963
3.6	1.04320959853157356911
3.65	1.0433466333807473325
3.7	1.0434593974138825113
3.75	1.04354876878023812661
3.8	1.04361565214375281811
3.85	1.04366097226465701791
3.9	1.04368566774619849192
3.95	1.0436906850021541252
4.	1.04367697249667351908
4.05	1.04364547530321597392
4.1	1.0435971300239735037
4.15	1.04353286010530370768
4.2	1.04345357157842406775
4.25	1.04336014924804932425
4.3	1.0432534533448988035
4.35	1.04313431665117827255
4.4	1.04300354210137037728
4.45	1.04286190085406755104
4.5	1.04271013082426661426
4.55	1.0425489356596242027
4.6	1.04237898413874713264
4.65	1.04220090996475133223
4.7	1.0420153119231434411
4.75	1.04182275436962210073
4.8	1.04162376801070645958
4.85	1.04141885093820522674
4.9	1.04120846987745044808
4.95	1.0409930616089276377

==> quench_c10_tinf.dat <==
0.05	0.1638658755566329495896081918
0.1	0.308339948316246745222145636
0.15	0.432866209431850570048337046
0.2	0.53838122035211291307870822
0.25	0.62660193285576318206227806
0.3	0.69957647499876579405255542
0.35	0.75941089081459602898730566
0.4	0.80811190244547857438533148
0.45	0.84750473952576395014317291
0.5	0.87919831251724169981363449
0.55	0.90457918090935658499558308
0.6	0.92482208594203373244277694
0.65	0.9409091353984300308845906
0.7	0.9536526507558907501998721
0.75	0.9637186424322003992106321
0.8	0.9716491681082926855954769
0.85	0.977882663119191090228133
0.9	0.9827718577843750864793726
0.95	0.9865992162843930989348912
1.	0.9895900155223824672009356
1.05	0.9919232783322949108532793
1.1	0.993740815894916119203361
1.15	0.9951546410299251150425012
1.2	0.9962530014733588405510429
1.25	0.9971052595909234859698276
1.3	0.9977658180598919419954197
1.35	0.9982772634261512277849214
1.4	0.9986728731484559420010702
1.45	0.9989786078425655704590749
1.5	0.999214689381530670072703
1.55	0.9993968473686686602948653
1.6	0.9995373011355362088578029
1.65	0.9996455315752894538993008
1.7	0.9997288865019608378885769
1.75	0.9997930545204372617688014
1.8	0.9998424353073346558085313
1.85	0.9998804284733259451399732
1.9	0.999909658568302718243643
1.95	0.9999321501000564110754482
2.	0.999949463493896700068654
2.05	0.999962800581822042182917
2.1	0.999973086357304282583578
2.15	0.999981032268543349747492
2.2	0.999987185170335569060848
2.25	0.999991965148710166979831
2.3	0.999995694721925705955515
2.35	0.999998621365207598638271
2.4	1.00000093487199469996439
2.45	1.000002780725420063209571
2.5	1.000004270389662737046557
2.55	1.000005489225391500300018
2.6	1.000006502573950597684878
2.65	1.000007360431130417027337
2.7	1.000008101035415935918714
2.75	1.000008753621323586167828
2.8	1.00000934053098696482245
2.85	1.000009878832761050360234
2.9	1.000010381561344800522846
2.95	1.00001085866748761152867
3.	1.000011317744970626743729
3.05	1.000011764586861756700396
3.1	1.000012203610965931876873
3.15	1.000012638185103067785597
3.2	1.00001307087570627398792
3.25	1.000013503637748085901592
3.3	1.000013937959791652144992
3.35	1.000014374974732761097599
3.4	1.000014815544320652709605
3.45	1.000015260323646146464399
3.5	1.000015709810330353302231
3.55	1.000016164382032780427462
3.6	1.000016624325044546139024
3.65	1.000017089856079675560211
3.7	1.000017561138878199088949
3.75	1.000018038296853076237549
3.8	1.000018521422721249887395
3.85	1.000019010585836267908851
3.9	1.000019505837769700120389
3.95	1.000020007216558629859437
4.	1.000020514749937320036985
4.05	1.000021028457795481418291
4.1	1.000021548354047851709842
4.15	1.000022074448055781326901
4.2	1.000022606745707970034083
4.25	1.0000231452502419285366
4.3	1.000023689962868256944438
4.35	1.000024240883244992134735
4.4	1.000024798009837975014678
4.45	1.000025361340194584677168
4.5	1.000025930871151637313632
4.55	1.000026506598993263858589
4.6	1.00002708851957078842497
4.65	1.000027676628393745179901
4.7	1.000028270920698977668719
4.75	1.000028871391503096626913
4.8	1.000029478035642304302188
4.85	1.000030090847802629522796
4.9	1.000030709822542885335247
4.95	1.000031334954312104549233

==> quench_cinf_t0v025.dat <==
0.05	0.186491784219758517241
0.1	0.350356240084839923505
0.15	0.49689804949616097791
0.2	0.62987745462907041121
0.25	0.75167042442850492686
0.3	0.86339922417784837795
0.35	0.96505961996621273732
0.4	1.05567401164372301058
0.45	1.13350036118051697677
0.5	1.19632276242168722024
0.55	1.24183852655076040661
0.6	1.2681368124673252529
0.65	1.27423472263330296689
0.7	1.26060095777721305035
0.75	1.22956139531628141583
0.8	1.18545699142116078693
0.85	1.13442756873460602588
0.9	1.08374058388104785979
0.95	1.04068016140660769742
1.	1.011151085012526284473
1.05	0.998304288788713777203
1.1	1.001599497985966792791
1.15	1.016718617091416056783
1.2	1.036575223157903950353
1.25	1.0533271097381439926
1.3	1.06087074406224447361
1.35	1.05694833030015239677
1.4	1.04394067484129881985
1.45	1.027799922752662610246
1.5	1.01535454241174587588
1.55	1.011094715934261727666
1.6	1.015032467880795948503
1.65	1.022899795642444375614
1.7	1.028762557913395749491
1.75	1.028637295441067023102
1.8	1.022862141781808796725
1.85	1.015566616038059944402
1.9	1.011497663183260847249
1.95	1.012472673035479604416
2.	1.016209502846284340169
2.05	1.01852296259505768627
2.1	1.017042822642758252319
2.15	1.013144716455603866448
2.2	1.010310194440646922423
2.25	1.010546955202883521932
2.3	1.01251377398430913791
2.35	1.013276028403538412727
2.4	1.011672483676257668775
2.45	1.009429507091988509938
2.5	1.008804871318144179938
2.55	1.009778221909015961366
2.6	1.01034405080816198057
2.65	1.009360213468964317351
2.7	1.007976210213395115125
2.75	1.007747490027139872447
2.8	1.008352960759841867551
2.85	1.008310458038917165728
2.9	1.007382692542425665947
2.95	1.006781073948691915168
3.	1.007017264921263323921
3.05	1.007151060263081488828
3.1	1.00658914318330444795
3.15	1.006069934902393975166
3.2	1.006151200411483246807
3.25	1.006212170803305627777
3.3	1.005790858419247070796
3.35	1.005448005943788545265
3.4	1.005509970837534413724
3.45	1.005446668265780781134
3.5	1.005091344898849110746
3.55	1.0049338622444443736962
3.6	1.0049674983494341583548
3.65	1.0047810810321005563772
3.7	1.0045395866472151763184
3.75	1.0045160113852852653647
3.8	1.0044410804725246196514
3.85	1.0042261721901111643033
3.9	1.0041455930084737431991
3.95	1.0041060814416365415773
4.	1.0039394455991476328273
4.05	1.0038389559965924184748
4.1	1.0038019545552208370917
4.15	1.0036700689536181377195
4.2	1.0035739642213236428485
4.25	1.0035323085870163437167
4.3	1.0034204627749069622334
4.35	1.003338755172396304142
4.4	1.0032918638259607178778
4.45	1.0031925835958914137819
4.5	1.003127652468020047075
4.55	1.0030743949502125341744
4.6	1.0029871156662239620636
4.65	1.0029363588479866376884
4.7	1.0028756518619053793591
4.75	1.0028039823132761681898
4.8	1.0027598934390523825299
4.85	1.0026948148201607019182
4.9	1.0026408859092572718036
4.95	1.0025939970067912832174

==> quench_cinf_t0v05.dat <==
0.05	0.1829414677031731039873
0.1	0.336327368918461253126
0.15	0.465989370864711426408
0.2	0.576595945563274809433
0.25	0.671847753546638118247
0.3	0.7546381309824386561
0.35	0.82718579234404251755
0.4	0.89114583897252388376
0.45	0.94770430462772577749
0.5	0.99766071319729476539
0.55	1.04150241554022429359
0.6	1.07947376086965625048
0.65	1.11164239896518849818
0.7	1.13796416984195821681
0.75	1.15834710120764601758
0.8	1.17271400876715132237
0.85	1.18106211850918135445
0.9	1.18351707803889015959
0.95	1.1803778086101835708
1.	1.17214801814671211471
1.05	1.15955001823174536698
1.1	1.14351693535071701765
1.15	1.12516061698280325467
1.2	1.10571457114311040523
1.25	1.08645408920580645056
1.3	1.06859907198843076996
1.35	1.05320861017937923832
1.4	1.041079487734124531184
1.45	1.032662781146616351951
1.5	1.028012897276759481002
1.55	1.026781138550369266481
1.6	1.028260935818669860672
1.65	1.031484475636707873198
1.7	1.035361427541637952501
1.75	1.038841344032781274455
1.8	1.041074037498651486458
1.85	1.041538938038970102706
1.9	1.040116814874434253154
1.95	1.037086024411876501428
2.	1.033039852664476674429
2.05	1.028739041656350521116
2.1	1.024930227699985296177
2.15	1.022172072389024973714
2.2	1.020712210032970867093
2.25	1.020447698889798597137
2.3	1.020980645673136866452
2.35	1.021753941776264300542
2.4	1.02222732392970431998
2.45	1.022039708981332143283
2.5	1.021106194830723478645
2.55	1.019618458462839155232
2.6	1.017950162181350411918
2.65	1.01650336427415469993
2.7	1.015554587985565258524
2.75	1.015159920540821529728
2.8	1.015155071127215845165
2.85	1.015246788790280620849
2.9	1.015152685801607651599
2.95	1.014725278953705376821
3.	1.014004081405987502814
3.05	1.013174664399154547112
3.1	1.012459675258324696536
3.15	1.012000683303578877182
3.2	1.01179297046335611745
3.25	1.011705059593734377512
3.3	1.011566763816578102662
3.35	1.011271016105344471317
3.4	1.01082876731615322798
3.45	1.010347120436245751537
3.5	1.009949872374065135221
3.55	1.009695492751295098288
3.6	1.009546514046302034464
3.65	1.009406875571124667098
3.7	1.00919590392139854461
3.75	1.008903428367298803587
3.8	1.0085875414841712943
3.85	1.008321633646917925723
3.9	1.008135647732144512626
3.95	1.007998057702707006178
4.	1.007849287859551328995
4.05	1.007654356930101238401
4.1	1.007428719571328084329
4.15	1.007217685586305032144
4.2	1.007052029038813605441
4.25	1.006922007652791833027
4.3	1.00679178114749147744
4.35	1.006636592231171201675
4.4	1.006464759237061598782
4.45	1.00630456969701324893
4.5	1.006172868401018657779
4.55	1.006059281798765445354
4.6	1.00594076694217172864
4.65	1.005807750295284742382
4.7	1.005672345395554646663
4.75	1.005551610752184249773
4.8	1.005447448325812673074
4.85	1.005346493449860356946
4.9	1.005237817808076068404
4.95	1.005125394616751610327

==> quench_cinf_t0v1.dat <==
0.05	0.1817238119811633890828
0.1	0.3314918194295245141823
0.15	0.4552411179606959596311
0.2	0.557816485561011079152
0.25	0.64316630020025954452
0.3	0.714503078040047612689
0.35	0.774435078030755437955
0.4	0.825074256059730127292
0.45	0.868124899586186252903
0.5	0.904956493353879233684
0.55	0.936663726733587906429
0.6	0.96411602762867145711
0.65	0.98799857546652351095
0.7	1.00884638922928136179
0.75	1.02707279155375217378
0.8	1.04299330508688206426
0.85	1.05684583314239190824
0.9	1.06880780572475808178
0.95	1.07901082817534719979
1.	1.08755324837367055465
1.05	1.09451095603623880096
1.1	1.09994664159222450104
1.15	1.10391767058001305506
1.2	1.10648267136704115645
1.25	1.10770688863651062704
1.3	1.10766632227637836741
1.35	1.10645065103931947224
1.4	1.10416493266521122101
1.45	1.10093007700070856121
1.5	1.09688210564886754735
1.55	1.09217024000327522229
1.6	1.08695389771306754246
1.65	1.08139872349673246321
1.7	1.07567183078099302784
1.75	1.06993648210122280774
1.8	1.06434648408461155893
1.85	1.05904061218208248063
1.9	1.05413740598221733889
1.95	1.04973068303881609599
2.	1.045886103532778937074
2.05	1.0426390769346389106
2.1	1.03999423416319208749
2.15	1.037926595924166139838
2.2	1.03638445403052086355
2.25	1.035293854438799807751
2.3	1.034564438013631985144
2.35	1.034096269307971344614
2.4	1.033787177807855315002
2.45	1.033540063029160239311
2.5	1.033269585971914057576
2.55	1.032907693028759489459
2.6	1.032407498142116178765
2.65	1.031745182530046146175
2.7	1.030919749747870339636
2.75	1.029950681737089865275
2.8	1.028873757738727762727
2.85	1.027735497738992656044
2.9	1.026586849822203617575
2.95	1.025476833330437863737
3.	1.024446860147803766808
3.05	1.023526377277734304969
3.1	1.022730309513732832485
3.15	1.022058548429743115161
3.2	1.021497461751035050541
3.25	1.021023122505939237673
3.3	1.020605720788405931914
3.35	1.020214460277863179404
3.4	1.019822185241099174254
3.45	1.019409044720109691942
3.5	1.018964673121901894574
3.55	1.018488624895498311036
3.6	1.017989103076024324937
3.65	1.017480314630445117536
3.7	1.016979016202679443871
3.75	1.016500937895944862211
3.8	1.016057764941519778583
3.85	1.015655217644785630995
3.9	1.015292525984499647005
3.95	1.014963296562757981761
4.	1.014657479317341002788
4.05	1.014363922344345943157
4.1	1.014072903581470278449
4.15	1.01377806970079126035
4.2	1.013477384257423027985
4.25	1.013172946426275360823
4.3	1.012869824057769799074
4.35	1.012574279528035130263
4.4	1.012291895086778120445
4.45	1.012026095093488231412
4.5	1.011777421567250258328
4.55	1.01154368880444382067
4.6	1.011320889263850543705
4.65	1.01110451930537931897
4.7	1.010890897184353827226
4.75	1.010678081689870638039
4.8	1.010466152143581584763
4.85	1.010256827477600925265
4.9	1.01005261264119049299
4.95	1.009855797119688663205

==> quench_cinf_t0v2.dat <==
0.05	0.1813705339159757851359
0.1	0.33008437548847156347908
0.15	0.4520955910838350796401
0.2	0.5522771269304322234857
0.25	0.6346165442113812360025
0.3	0.7023762860765767155067
0.35	0.7582249075071680453086
0.4	0.804344533258024828872
0.45	0.842518854695546737676
0.5	0.874205194933939365197
0.55	0.900593531890720587515
0.6	0.922654845054572192785
0.65	0.941180722863008883233
0.7	0.956815816411847010832
0.75	0.970084437671418925104
0.8	0.981412364928869722394
0.85	0.991144725366371873592
0.9	0.999560666789048085397
0.95	1.006885401203495598834
1.	1.013300097036021707238
1.05	1.018950010027255551783
1.1	1.023951171774866937625
1.15	1.028395896677368321378
1.2	1.03235732033438239802
1.25	1.035893143380110028949
1.3	1.039048722711036251579
1.35	1.041859625843654317495
1.4	1.044353742662737717034
1.45	1.046553031244964007407
1.5	1.04847496007140744495
1.55	1.05013369720754148552
1.6	1.05154108746668761489
1.65	1.05270745080274984434
1.7	1.05364222888998428457
1.75	1.0543545017869090409
1.8	1.05485339253910165847
1.85	1.05514837437904695228
1.9	1.05524949268732064138
1.95	1.05516751196869018186
2.	1.05491399666834494387
2.05	1.054501333621354967
2.1	1.05394270321811374085
2.15	1.05325200591453635144
2.2	1.05244375045988123738
2.25	1.05153291010464033405
2.3	1.05053475303805339596
2.35	1.049464653345516977046
2.4	1.048337888830249312649
2.45	1.047169432074487673497
2.5	1.045973741090569249564
2.55	1.044764555803099018867
2.6	1.043554706386475084605
2.65	1.042355939139191868242
2.7	1.041178765095507726469
2.75	1.040032335950835797285
2.8	1.038924351111326330706
2.85	1.037860998779743710522
2.9	1.036846932975634310697
2.95	1.035885287282014672347
3.	1.034977724944297730127
3.05	1.034124523756794925624
3.1	1.033324692999491636599
3.15	1.032576118577647082891
3.2	1.031875731515117810633
3.25	1.031219694104230356256
3.3	1.030603597362365092483
3.35	1.030022663024331003787
3.4	1.029471943138271667762
3.45	1.028946510449245022197
3.5	1.028441633154793501449
3.55	1.027952928293513453492
3.6	1.027476488959619580592
3.65	1.027008981688639048249
3.7	1.026547711683468590014
3.75	1.026090654986563663947
3.8	1.025636458184699252697
3.85	1.025184407683770119779
3.9	1.024734371937151559241
3.95	1.024286721179667725297
4.	1.023842230144944563021
4.05	1.023401969873251884204
4.1	1.022967195011863702848
4.15	1.022539232951284974361
4.2	1.022119380730151084047
4.25	1.021708814902758871683
4.3	1.021308518540807087301
4.35	1.020919228298876896908
4.4	1.020541403090817285473
4.45	1.020175214491401737058
4.5	1.019820557588825823535
4.55	1.01947707976116171887
4.6	1.019144223817211860306
4.65	1.018821281197397412376
4.7	1.018507450520588901437
4.75	1.018201896710376512957
4.8	1.017903806234223025073
4.85	1.017612434609003750048
4.9	1.017327143209309419892
4.95	1.017047423482615515272

==> quench_cinf_t0v3.dat <==
0.05	0.181307363002737363455078
0.1	0.32983224655918354472071
0.15	0.45153037768289275756435
0.2	0.5512774585872827700502
0.25	0.6330648840888150085816
0.3	0.7001599837590617323632
0.35	0.7552372196727147172084
0.4	0.8004856048783348340013
0.45	0.837696653306612613154
0.5	0.8683363904232905954641
0.55	0.893604314170172694067
0.6	0.914481671941993306703
0.65	0.931770990497757135072
0.7	0.946128444591478455478
0.75	0.958090362637870135615
0.8	0.968094932366590929797
0.85	0.97649997671858226188
0.9	0.983597512466451758969
0.95	0.989625674866272940322
1.	0.994778485886787805893
1.05	0.999213856969731508608
1.1	1.003060146377113023222
1.15	1.006421533132949708094
1.2	1.009382422039055161038
1.25	1.012011055330146525649
1.3	1.014362474671599643462
1.35	1.016480951115507146901
1.4	1.018401979270888025618
1.45	1.020153914455286815227
1.5	1.021759317276250356921
1.55	1.023236058368119374568
1.6	1.024598226412179646752
1.65	1.025856874711683783556
1.7	1.027020635162564853888
1.75	1.028096223197931250665
1.8	1.029088852978537485331
1.85	1.030002578579526796231
1.9	1.030840574044327950714
1.95	1.031605362823790291997
2.	1.032299005197568573788
2.05	1.032923250707698053657
2.1	1.033479661357546576307
2.15	1.03396971029069152407
2.2	1.034394859820929858228
2.25	1.034756622001445169689
2.3	1.035056604369251188601
2.35	1.035296543056651241855
2.4	1.035478325105023835275
2.45	1.035604001531606633089
2.5	1.035675792473734250962
2.55	1.03569608555609817002
2.6	1.035667428485812928278
2.65	1.035592516769693057863
2.7	1.035474177361728011084
2.75	1.035315348980883207006
2.8	1.035119059785512291863
2.85	1.034888403047019326505
2.9	1.03462651142875256432
2.95	1.034336530443761672484
3.	1.034021591634783073327
3.05	1.033684785989813886067
3.1	1.033329138075438391685
3.15	1.032957581336559424246
3.2	1.032572934974545787326
3.25	1.032177882775508199949
3.3	1.031774954216202429056
3.35	1.031366508126924089749
3.4	1.030954719138936060635
3.45	1.030541567088905471587
3.5	1.030128829495169369883
3.55	1.029718077161217755355
3.6	1.029310672901549556581
3.65	1.028907773325110268676
3.7	1.028510333553034764817
3.75	1.028119114691621351389
3.8	1.027734693829592232893
3.85	1.027357476281962799977
3.9	1.026987709762391400148
3.95	1.026625500132748261532
4.	1.026270828353715878488
4.05	1.025923568244219371983
4.1	1.025583504650875236742
4.15	1.025250351631690382239
4.2	1.024923770270929437873
4.25	1.02460338576411310357
4.3	1.02428880344295417144
4.35	1.023979623448851443175
4.4	1.023675453809262401097
4.45	1.023375921722552919347
4.5	1.023080682912274116729
4.55	1.02278942896959206259
4.6	1.02250189266104811511
4.65	1.022217851236169419182
4.7	1.021937127823915530939
4.75	1.021659591056857995847
4.8	1.021385153105811589527
4.85	1.021113766344041118768
4.9	1.020845418888086987625
4.95	1.020580129280919887027

==> quench_cinf_tinf.dat <==
0.025	0.09516258196302700803960449019231341359938366335836187684235629291829198600408931679602371490871045991
0.05	0.1812692469203151806999474824708824261477226657145813441283177029278405513100777704776236833568913096
0.075	0.2591817793161485777420420624899040305017722086646474378370798399325381576280583178752845204284983651
0.1	0.3296799539620011743523468536247587743935701186845849852328048573492994914521786971657204629524989015
0.125	0.3934693402849404569921873948060143639223308558585866819192732226738582755938356667931601386433499647
0.15	0.451188363903602705950726276308947273942482351987017495858850262000633357988578897589995814585494998
0.175	0.5034146962063657895116996820915065293449522937549539747474204679214876056521183607894997927122721354
0.2	0.5506710358807654225558891819172062748298274037018288570505589943456273026017668761939982505552160355
0.225	0.5934303402576445160854637168577623088868057637454285754138657359635140346483562399368449251446226901
0.25	0.6321205588270861704499059487189883772544840514657752338108306217606973167439261120313347444993093262
0.275	0.6671289163007487509637710774823143370621113526671080147411962383763050715884800767068372447115920408
0.3	0.6988057880869304748966102820097708056778387939304406301112874717625820590189550737333815895497185028
0.325	0.7274682069654205417831344511651014283626888150195074117029734523711821171611921540178609138452057659
0.35	0.7534030360581173454343979003693750204656098770510837562540666623985434046970194298250689218518495995
0.375	0.7768698398515701817769431182776187711075842206890685292175352539152304994090332242491703230489867857
0.4	0.7981034820056030293260136495892923430893710483806165739961951638962571125917788088414420998876742506
0.425	0.8173164759477622586344619861526534870531045909624618931819058575507681820027835843664703185838695122
0.45	0.8347011117791275618502210895251610125378015271797926219376123070731420403455565782950086006809444451
0.475	0.850431380778274332687594273623383711618992917170370393023237398353030666674941649151352729247202779
0.5	0.864664716764469997589736202645846125146236023476165521618297209598087682819491479879832072403404158
0.525	0.8775435717482524568321969476970130767481591670275812864810189514597098544737366825581251491008356971
0.55	0.8891968416390312168292033506316306200544502705510130250535821630435241841014681208610812517450838994
0.575	0.899741156278672080680273074741766526426066476914567000077556321437700995702522495854059707707797248
0.6	0.9092820467121551060625110462412725910864056144271199651041608247210383322599567467849670112580205164
0.625	0.9179150013777429069918415556617774438451708994607013650497366692860208864095413469706695225376689948
0.65	0.9257264217873655002360086460672195790753469323451120501736760306086127219740601588724330165469401426
0.675	0.9327944872619922019958862980463053629167038429983746362330808492715855056554136861141570707168888397
0.7	0.9391899373765528233378345212910859253692837721711413771557796555929487411506946275469493134912978764
0.725	0.9449767799453799235915634472115087349504443797189882548366136927042737639591471877371270615155055208
0.75	0.9502129316339283890920891427513386561416859103704450214422190920673807759258378337097689290391228579
0.775	0.9549507976082297431246024817563121796701443586545114214150791409650772429477719293054466198304459507
0.8	0.9592377960234077520830796778833401218128502960192469214147619254778547757805153462054316275570465002
0.825	0.9631168326005126781512388398128659673603017833888806078215643510690995035730752734762829901779922127
0.85	0.9666267300413986460015054311667669152283428839885251935603645199672226727067380899348707843248662855
0.875	0.9698026165793725470950008822621072595690537865888332886599089226801955251216717105066350552290671011
0.9	0.97267627755435997182551049159978840255808558612005076115917499250034922269542122407544849539784965569
0.925	0.97527647353127059832293504834171741778492042808781245468345254785312779290606920412396005323743393665
0.95	0.97762922814539856171633580253462367207546363927198692175003572492551854449114984826721047647901222921
0.975	0.9797580885557113186826478112825476193446994785459864839169917305029577978678762496146131837853546082
1.	0.9816843611127310633934394059770094291736862530662894191093266968753756500492142093475040750676946678
1.025	0.98342732459965206259161092487587539011163567299760134168318229188189278368514518043565671263130857638
1.05	0.98500442318088268473770735339427061101512052312624264421134254132020416845948391751707742905911768068
1.075	0.98643144098910598395550137003093599679196898660349924880584848156084912305603737352841032606846985892
1.1	0.98772266009818482171506244492177351685948875442953303120445353204027984585401999504620103213322574547
1.125	0.98889100346295745713152032531696941080817660545477766731699391416495872577899853068529173471293929671
1.15	0.98994816425651312377976030660498013140322494775501199827352980305800600044359157773877707116479750845
1.175	0.99090472289939851867836676493896379622614257146841399106582621542500083338647256401339527494915940946
1.2	0.99177025295202283679150866150929173391827419714667105100605752001986593230433051886900553820783033567
1.225	0.99255341693006813224260892887577131069541708300667760378442210009391600327485852474867362479900573732
1.25	0.99326205300185783775707690524009157648078026497070835556072252616379584645226091817460491051428950615
1.275	0.99390325343537984642671372729530054175125963981065833700609070721886387234264725436263312176579275757
1.3	0.99448343558008832971774758383970631087973417776673868399192930544128358828129975427963970805187472498
1.325	0.99500840609389402209490408362072979607740255644221243382693518879446783518520435443608439059210198707
1.35	0.99548341905814827844213546325744850627929421727734625202951662380569184586760288652522616857581291355
1.375	0.99591322856225519782677021310059666735338644353193780994298670712905231253488324306148039717187633908
1.4	0.99630213628419628602325640258787613678589144914726012032578244400651379165683426573958088081161890284
1.425	0.99665403454316953997183727751766438748067239260307814237284568578617949426080877571828721208448654839
1.45	0.99697244525522823661001828780688379250009269788114050707044508059635608950603888051406820992852348172
1.475	0.99726055518180055250900042974232902986907051420579887575968731616208847865767416248162407876809484785
1.5	0.99752124782386904609813738329834044199212567829821607926513829105482709301627118520273999737093323289
1.525	0.99775713228101767073427386976196262170643968870416678232513647153170438865036838730468564934340835636
1.55	0.99797056936417736097968307745606184653931041854883799109562011904243329821629195897073832413999154352
1.575	0.99816369522341532671040048571447569691480261782299977775865311275975963831373630114117122368091875682
1.6	0.9983384427272429118830657800346158763463775109391440677381189890365554743886386712151294758858187324
1.625	0.998496560807413316843611522697175943956569472524853831207025316021588051194528324442447084929359465283
1.65	0.998639631962818421793681287719243670303236211390730799842879795139607014217076822242218545551549584739
1.675	0.998769088097669594087451210062550807792999506006011935359515408646213365840947512193018740703207272949
1.7	0.998886224852476316275673622569812540317973379916764725381396784106040032422087483062108619935943326187
1.725	0.998992214571251885816018351749999394220916925301173394261704794915203326030353773751133358209834297721
1.75	0.999088118034726339522399795545918181597202854058230827581343093766073015559383251267385004254367936764
1.775	0.999174895076996541372090883238062626924640427692675993598485705786789434919066244648747131200151007726
1.8	0.999253414191868436130743616547929385297991791555780411051854004359814733042007465316587296191094826615
1.825	0.999324461225034970874867081287579939652045328778045161226948955609818898148116556326930957358275232379
1.85	0.999388747239083922594463867317692593665479313883650479760811284720421264293707900119740163146007978585
1.875	0.999446915630051273737147896614727506695706647028321221550481152849275807685740916226890588146239070541
1.9	0.999499548566744993834649796829516426178954150934122529171600171884269735478704998901303975617672886825
1.925	0.999547172817286143951951825560115676313632551933269676970786130634376656159058012606752195939209329083
1.95	0.999590265021181285702704578907634690063034634815485153670870817330640147818378944338023661145527810401
1.975	0.999629256459690867507269450849110608689977299002939143516354398099587305619502544897104508966493382869
2.	0.999664537372237038281374364537204518717169638824286814556324927561692001350046840766119703902266641369
2.025	0.999696460862050948751613709857231922724597273673468207824103944905512913160602389203811130004829898423
2.05	0.999725346430148571324745350639345470716840300049782929787306225242026450979734941785426596892752598825
2.075	0.999751483173004256328248341613147752610592328975523965024942109507437340507634038257308763396994362465
2.1	0.999775132675925416350034108191925923976885670586776438717178958074344632497219093821525163734069031482
2.125	0.999796531631086205016755007066985401480969680916988702818640047678969489356477766902796366828221295879
2.15	0.999815894206422351221104504091299652958459687109671422578444463542371844667088329570596542948845238481
2.175	0.999833414189095844513695936506582248782408245795716637752933891430245037136261475993480929700734333712
2.2	0.99984926692498198667578967624838522693375553297781410304584679471484898752930477132317381518614292829
2.225	0.99986361107358984777054481353991086469814503342436228834638588240117322574318518911938292621337791787
2.25	0.999876590195979960447438024790394877703253263680350558086457330210535502410300655019460955262601235224
2.275	0.999888334191571666503286065841104163735502106911205107089271663629533914488229741133504462793349911714
2.3	0.9998989605982201665530758224749836909492260123634864617722883778381671189621163905723193234104682636987
2.325	0.9999085757685748808958169409473958853487166790088244063000558446045176043394188301242496856272163718898
2.35	0.9999172759344925114397153781554886483208580708847322026203502579082648672224759544507873621730392501616
2.375	0.9999251481701578083729874059988270427097474850894581510567261264616295333617843014152785434209716843724
2.4	0.9999322712635512779301487234975017368982219472943173572543637479496343832299210638815316700447200046038
2.425	0.9999387165049857729843798827892545421957880422403800974049286378535456150320292063108021526951766378496
2.45	0.9999445484006039057017245518754356837353889009178704900767264286726050197389984093326057493088735606751
2.475	0.9999498253179772041784793021165998096873346406845189170596615143692598758547014601682751960674051051277
2.5	0.9999546000702683864154744337004140770960430598713833199921861085700189145235743976664897070287212783225
2.525	0.9999589204448032440115554689215932090726840438292146624761217198531542617065980123738389119868561267798
2.55	0.9999628296813422606480239625880044189558949205616770226626013688790065726353505280277895996238856740083
2.575	0.9999663669048386684750385994395354901635182312954740250342069767262944394965478036502224443792901241542
2.6	0.9999695675170141304838238394043204967372400453708581280009876108175844122025300361087782779134085759962
2.625	0.9999724635506710699074878823261084922189213716000075601574875486720115834052876170136899788878725795172
2.65	0.9999750839902877235320334334209930185583549344850931736340221315679211464546829170068101089112816049209
2.675	0.9999774550621045419672372125168972182018974960309768178263030871396084470714951379230093602978653077681
2.7	0.9999796004966052190731053709791803971006168077921432618599824924402857130946271284331756061713653029196
2.725	0.9999815417660193489076867236774849396622371904676986151284275786109014936518918520917133049669611353746
2.75	0.999983298299223716614711765353091115750587148814364910677144240802608404701764665881191650304206061427
2.775	0.9999848876761930276013888007013630080418746855954377739069983476500924499919280887147785093141660272936
2.8	0.9999863258039462032614020186929499089974548356993229993195441296162843952646206626991452410923930887962
2.825	0.9999876270757491729085642443546221911652715218054303922533598474907522129038168857472998864148137803979
2.85	0.9999888045151675169729472746525322501489315370282524045798694242830991001673341667693510857620243521904
2.875	0.9999898699064106887305880756979781559240613819225179611246304499484270152788870327432183129761639232452
2.9	0.9999908339122723433482562475522545894607101373248382970538674077801678180743106901771144162968781515951
2.925	0.99999170618084716069766891459226460984095733529145039095069879715095781012829761415804816133141001698423
2.95	0.99999249544209221977081820610990219610074936702180925952074718305498244865380189404178623404368142880008
2.975	0.99999320959519934338712253082610083872214806379690091021216895015104194005703127949292529046342207165281
3.	0.99999385578765286498524108501156423548587729620021417260041607812508838317641741164056962735053403814367
3.025	0.99999444048676405420197635542447413141399704990377626287048524425940124887979608740601460387394491874931
3.05	0.99999496954439814181313729228861120572293710688812341533024385059102364697698551321209460327113586916104
3.075	0.99999544825554175385759382897607156396419470573305717966627300167663328389950075802765115014273536240435
3.1	0.99999588141129691751053947000974332552659197177094763639676828304287566401301058676109222750811737428233
3.125	0.99999627334683202052874216399484535797162819607313034788890396140799831157976141959157600045878845222612
3.15	0.99999662798476963358687770611603272764289653035749850526957192348538034332219552866945499283129815753202
3.175	0.99999694887444543541412314476531491071898457376517618711485260318217939951028993405255005297058850185468
3.2	0.99999723922743115724923558836874667893888956195552051039393561890254196517810492776725682584433965520788
3.225	0.99999750194967707218196846019404417701726922098446888016913502033097518721182742480071102212632764037504
3.25	0.99999773967059572221768372310107491020599078274864695733314556314191277724272368561355171125832960150772
3.275	0.99999795476937796278106149980723671786562319087935784475281466395486077113815751584461491401147857341569
3.3	0.99999814939880470447748384960172554261266626465566124087281263329640518899790140354548000735469477979434
3.325	0.99999832550679266802709451585836630165990351932870056953089553504257294360855900053591623998537094760442
3.35	0.99999848485588978952873995393095566664970222442523748677895707916385253386825507970206071330411442615042
3.375	0.99999862904091539262234823771677271921112333230859773610785555519215701610201831900919049790333861515248
3.4	0.99999875950492167632185309574039220666429077826068988786378354307321119407447582376071054403593199017838
3.425	0.99999887755363626645377260360621918172878936168751698094738018006923435857042462154603474480929840264543
3.45	0.99999898436853037661058230778163602470461822967110720850319215306552524476074555505123935400876968090297
3.475	0.99999908101864336916609527306383515391000329737701849266581792204312110912649257563066353204807320728724
3.5	0.99999916847128206053389120900135340752286230396481057130721243862548587364349891508526653332631281993576
3.525	0.99999924760170185291200742079435213383998993494224777162342563080843546114349917477199103303546686372418
3.55	0.999999319201866584534356766995502759946040840049036183557319857848857774521940701354451478839682493293606
3.575	0.999999383988374769954497765083654905070475967922922757550886160118222902854148929387304964563155387289499
3.6	0.99999944260963155883863797849437877597436643977583898912436413057270375351671672187081097919753087916423
3.625	0.999999495652338192642067806735583990213927151359406305775164325273254275681464350289171532146978468880124
3.65	0.999999543647363907832640769449574789484782208261170538705981777939345701275974855957681307600351991235813
3.675	0.999999587075059053642390938817964913761226151018142422448632435508233297786702354757272361016304079147842
3.7	0.999999626370062599815560208849475896290263597730429961113775473099359016491002279578907289067510034261055
3.725	0.999999661925652149506449594952179358201345911315771811866255533735695488873790113357837475332045956129871
3.75	0.99999969409767999371827778988996615385231569671872252107297214296088516024620988605418525772779167939975
3.775	0.999999723208134600638835372265163275845479394413499053347902333288199417263000076238573421538294130148456
3.8	0.999999749548363184455273610085477395586113478041719474786987982524582204044518608797267322971068451155384
3.825	0.999999773381987606199878029704417291154764273134508884620053018247988910404806442222145589869066808229166
3.85	0.999999794947542789942567590884049847055361568354770231789312664908166244703664112976753128097701510216109
3.875	0.999999814460864060486183828217227601281720656434713246013414425018488040900786212682357474075978623538087
3.9	0.999999832117247295842643204644004886344653650174142161370551495958537638153314660238716951881266409962136
3.925	0.999999848093403514021992626983896228681361782356560167823412643024093613765255801193304840322579888020816
3.95	0.999999862549227456295918058220647396421503569515695489090476608467089307882064237828941385840351076973087
3.975	0.999999875629397867511454052495219489666294864838214068815633912258946142086642145169127845205289448185645
4.	0.999999887464825489598151424560821498727118495364485438283451521232543065993196426256538629662729722995803
4.025	0.999999898173963260274414619028582268072452994743873474912460993731959408747867510391097368753892351274133
4.05	0.999999907863991829862038825787408804976088589345041707920105531500859827615058850128407336497346692616156
4.075	0.999999916631892261259696374581355771255379963937488684320987005258016131260758195913212788625539251587301
4.1	0.99999992456541664901725734018561559574572986440344343015721202798411736602998749344238735943265740525167
4.125	0.99999993174396637179287957397073393735976201546803630550424637783391743306749098388024639467455687062979
4.15	0.999999938239386768038652377121472661405064515603017282388564247417935057170360743199760377133205904662317
4.175	0.9999999441166861882961580303913180983406390300259375514039977843972273397447116798896478763892006632622639
4.2	0.9999999494346866206190093323736016648112644486054348021964117291065646193684981700709531096747183265354308
4.225	0.9999999542466124008002768051671831952466892963297694505188194363421464349436501466101497584477041736308448
4.25	0.9999999586006228994146359609465295409169734648284544718945080194922497164882547530577761109817980047697197
4.275	0.9999999625402945169861965288994003361972481969243046819777126209166735913461191705553989610150018372967051
4.3	0.9999999661050568112516590846465600560325074432359003333197824360313109834601668392731745834812116284931948
4.325	0.9999999693305871214270376839701544634078600158065311120015623900789565102941228349817836805752038759037631
4.35	0.999999972249167639010249022801361017563780580112810612934833768758826019690541852896380383443407527718123
4.375	0.9999999748900084988041773239453923444640161503350998466059511895260060133522553814325642033816480376361628
4.4	0.9999999772795401237637695654913340336749000255692471646144744559140924673954227150546911609839339548617833
4.425	0.9999999794416777495526523159181294322260416147860254233465257854729027905885960380787355314371363064384725
4.45	0.9999999813980607762599435201541257921240198360919290500885140756639700734783836754395878281562484939575328
4.475	0.9999999831682693427896908456243055406040838592536168690624506017937343958699989994461877373667336235517814
4.5	0.9999999847700202914722200443076490912248980853212458978114776953013437365935200492220773536514010037726656
4.525	0.9999999862193444841770904076420550396629371383300391294339895681240228510730725522210672037092857718806666
4.55	0.9999999875307472445669144351126853109822976358036154791138969713839273719807319228747187277617828915582431
4.575	0.9999999887173535322520450489326144561754707111617773754816023711916298901368682437314921951867358041731126
4.6	0.9999999897910393017978657317124803276547258201053546720901443200849410037001722793723151926660953055501899
4.625	0.9999999907625503612697803346590000255738235466529177605673986719464404510827308494581521131564156099565509
4.65	0.999999991641609919892171007824152189969336402107227372594137432689912325659964909463416176370315575255159
4.675	0.9999999924370159011944435367730680118178194213968474898333436424282797521324189643009339143805919976715201
4.7	0.9999999931567289955868341656638667117035378979447965235964386512178735248163078457902539370940317199430495
4.725	0.9999999938079523336257524211697362548224863524776813491798967512975851030579678761712147642025972884292809
4.75	0.9999999943972035773654789139974673246031086085962319491952772795034433641700554580487081518582375767883137
4.775	0.99999999493038015131069693838246108706888414421285585112538775726696149208703043029655966364293157162896755
4.8	0.99999999541281826582315594941800741954636319672445837080988915839166532041395348120709715268564677928712689
4.825	0.99999999584934632370855949852542453034157772960275549770550164966035491778575834311213251224253970834774906
4.85	0.99999999624433324449474999428506711585768634662890851615831521027177472817284098405772633800141490622077294
4.875	0.99999999660173219004680891223735800500471862826437740489062002896007805601589921249114215149760648817685123
4.9	0.99999999692512012913972524543195758699875912824226948375792604941945674760210268025644902252314758135592776
4.925	0.99999999721773363696417373973509424881825119045049543927846884914894348275926239613053808323715512660088921
4.95	0.99999999748250128785888952329296292240010453769074072923202457842764703467905826387231564491707536039927644
4.975	0.99999999772207296546699244680882252292901721609650344922267533170579438786024468302662750192777070173185499
5.	0.99999999793884638366215723821115482237373673053606338375134923256218002736546820812780015266434278967444305
